Accelerating COVID-19 Differential Diagnosis with Explainable Ultrasound Image Analysis

Controlling the COVID-19 pandemic largely hinges upon the existence of fast, safe, and highly-available diagnostic tools. Ultrasound, in contrast to CT or X-Ray, has many practical advantages and can serve as a globally-applicable first-line examination technique. We provide the largest publicly available lung ultrasound (US) dataset for COVID-19 consisting of 106 videos from three classes (COVID-19, bacterial pneumonia, and healthy controls); curated and approved by medical experts. On this dataset, we perform an in-depth study of the value of deep learning methods for differential diagnosis of COVID-19. We propose a frame-based convolutional neural network that correctly classifies COVID-19 US videos with a sensitivity of 0.98+-0.04 and a specificity of 0.91+-08 (frame-based sensitivity 0.93+-0.05, specificity 0.87+-0.07). We further employ class activation maps for the spatio-temporal localization of pulmonary biomarkers, which we subsequently validate for human-in-the-loop scenarios in a blindfolded study with medical experts. Aiming for scalability and robustness, we perform ablation studies comparing mobile-friendly, frame- and video-based architectures and show reliability of the best model by aleatoric and epistemic uncertainty estimates. We hope to pave the road for a community effort toward an accessible, efficient and interpretable screening method and we have started to work on a clinical validation of the proposed method. Data and code are publicly available.

==> data/cov_pne_bootstrap_0.0051.txt <==
# 0.005058776845848276
0.004103634079682605
0.004256830476983688
0.004310423916184782
0.004046233487818459
0.004545846993530107
0.003937813598624449
0.004221621618097516
0.004041942167233443
0.003914726547622783
0.004084266366573833
0.003944431966667361
0.004064889921799561
0.004114660297953817
0.004086523707212174
0.00421498171389976
0.003830936020427068
0.004397009748376575
0.00412761302050372
0.003954480355605984
0.004015035481389184
0.00418638967010928
0.004012334847571747
0.0039030318002237874
0.004186371884468477
0.004013659423647771
0.004271488540687436
0.004363557829513197
0.004142490694385093
0.0038806170288639462
0.003982840307039295
0.003950174999894206
0.004039824123030651
0.0036533386029708177
0.0037261960301267407
0.00419515667248513
0.004177147231476969
0.004423212333811446
0.004290532596154838
0.004276083535706196
0.0037196614040301466
0.003838278472086994
0.0044758976504995045
0.0034716554399804173
0.003996822340587176
0.004119598611511772
0.0037670473029802563
0.004087653315159855
0.00402777389722272
0.0038439352434908995
0.004217122847204616
0.0037604073987824995
0.0041003648913772875
0.003936022640267265
0.004335879211697012
0.0037903508582651083
0.004309167493981095
0.004249881272581125
0.004235330684545362
0.004136276297725628
0.004127957891990134
0.003947604608537017
0.003811731015165709
0.004090246795619108
0.004080539849962659
0.003912710353316913
0.004007732351524905
0.004093755254999876
0.0040962075637665605
0.004249313040403045
0.004129764760731099
0.004185478119392005
0.0043066167635217294
0.004293462333638566
0.004403608777831463
0.004050630408814437
0.0040371110070336735
0.004376753895962392
0.004053434767785814
0.0036800431419684544
0.004145516861100921
0.003968316236309836
0.003952455429634611
0.00403878731100459
0.004461053672642717
0.00415821407988179
0.004011187453983263
0.00412086033717672
0.0038497851077661277
0.0040109640932915955
0.004249777547427183
0.0040303280558863265
0.004204838653782496
0.004201038679837725
0.004164657463003983
0.004062198019647625
0.0038846974709368363
0.004217108812077854
0.003898981625971243
0.004374155112041879
0.003957513378730291
0.0038683396918503077
0.004333171399161295
0.004387996296206992
0.004421069325249568
0.004021804075099967
0.004163865547824434
0.003926397883609914
0.004047899507176655
0.004134705271855874
0.004224313520249451
0.004273376045480278
0.004017309054721106
0.003936917958290957
0.003980697298477417
0.004038342464878275
0.004101230263890435
0.004043187982514608
0.0037395776884191763
0.0039438762166688224
0.004107791407293332
0.004113800228901933
0.004274305381838356
0.0038560891944527734
0.004002888709145591
0.0040156093393383255
0.00432663334486046
0.004136732073084266
0.004335877336439992
0.003700179358844911
0.004117925413435293
0.004006726129628989
0.0038191734414655372
0.003809366198859385
0.00403611539206028
0.003978668621992004
0.00403958110144116
0.003872755951434309
0.004058825428498166
0.0037317241120176196
0.004101258656453758
0.003949735134919352
0.0038746668676390163
0.003958076629756911
0.004045675862562898
0.0043221292705063
0.003778865436431018
0.003883819616244148
0.003880182467350353
0.004172226703559817
0.0042286907803476045
0.004021227111256385
0.004007282201937329
0.004124930172327088
0.004042169278439152
0.003972019663818946
0.004048923514713373
0.004268893184971161
0.003694284869312774
0.004256632080651105
0.0042342082553159625
0.0040564768448854245
0.004322904630682464
0.004062889637877473
0.004135486257803101
0.00379069042629026
0.004005013932066666
0.004337997255899805
0.004222858379403381
0.004290173367231861
0.004005146372093734
0.0043241576246819124
0.00404182783515698
0.004245486226842168
0.004202931488091829
0.003924773061304385
0.003897952314973265
0.00436765262902265
0.004051727873684751
0.003962012471932991
0.0037504070633050256
0.00435545967857493
0.004316525856024804
0.004296582732019669
0.004221593225534191
0.004122227663252631
0.0042807238006014655
0.004377740456960485
0.004363769030335124
0.004034633733907904
0.004262923685158208
0.004171515424432146
0.003822681900846305
0.0038733192024609287
0.004042646267642834
0.004412990190589524
0.004238724811849666
0.004154868006038634
0.004199069103249346
0.0041280472597075134
0.004077029515324871
0.004149248681173356
0.004052528520529801
0.003958780730166301
0.0038407931917513894
0.004020007813281523
0.004094968927203676
0.004239949090975987
0.004005130139400149
0.004387996296206992
0.003766364738725711
0.0040334147582428434
0.004120864087690761
0.0038556262403758547
0.004700934646138075
0.004227334061194216
0.0039953319507693
0.004266192551153725
0.004177045381580046
0.00416374934049095
0.0038504377265101285
0.004031264570962685
0.0041209568836123815
0.004383272289365404
0.003991078076722911
0.003954821798888156
0.004081131493552603
0.004281692575958753
0.004337205663030056
0.003927792049301932
0.004082125233268977
0.004181222370088596
0.003871040325667743
0.004113544725132899
0.004004122042247214
0.004135729279392592
0.003995233529076618
0.003931534476296888
0.004288929427207717
0.004089664206004465
0.004193388803230013
0.003912488867882266
0.0039363175830355104
0.003677530297561079
0.003733155841451826
0.0042715869623801165
0.004369420498277769
0.004318869136176284
0.004053874310450869
0.003928573035249157
0.0038173771796470943
0.004393388832176363
0.003758477143989768
0.003988132546058964
0.0040739105526874245
0.004183780279266244
0.00375126525709989
0.004072241105124986
0.003931935019476095
0.00434655150450651
0.004120996205408027
0.0038747918066380027
0.0038549524077868104
0.004002209573095287
0.003877698015506303
0.004016385021824291
0.004162755600774577
0.0040489556577907385
0.004179973126603191
0.004280360821164449
0.00415179035765742
0.0038640839425468985
0.004109600151291318
0.004077197526633544
0.0042867898468500806
0.003981163680758577
0.004492920208199776
0.0038534063462761403
0.004372103346454401
0.004469155896404826
0.004155868924473288
0.004040369266106668
0.004411296100977802
0.004168278379204195
0.004127400266734575
0.004278804152731256
0.004152389179965646
0.004122885585457893
0.0038247840346653144
0.0035467380646973154
0.003893553518720266
0.0038877554584202277
0.004013017734136093
0.003971821267486363
0.004366957582588563
0.004445727402120989
0.0037341533316822394
0.004102954943632301
0.004094168280358626
0.003984629390139457
0.004249179047428757
0.004223080187147827
0.0038997701129465526
0.00422712318268209
0.003959197506039091
0.004068199984847745
0.0038247893381265757
0.004172975546429678
0.004156117249524041
0.004069765707256239
0.004005466279221062
0.004045325687615226
0.003988611410519665
0.0041926612914087585
0.004107671771755608
0.004210940593622517
0.003976666785122697
0.004087757040313798
0.004082133964934478
0.0038546056610433773
0.00392127520884614
0.004348930355939597
0.0037000328836910806
0.004173772765070489
0.004013484116417251
0.004014150770288013
0.004107684253935149
0.004126265355325633
0.003859676414628399
0.004194371936023863
0.004061261826881067
0.0041136412715685605
0.004282496651008045
0.004197751705891604
0.003947399033486153
0.004096893878535146
0.004202670680861534
0.004115694912413058
0.0037268626839975032
0.004230393923934628
0.004012445751443971
0.004231393289422062
0.004056802377783815
0.004060160611496711
0.004218819134383159
0.003959224023345396
0.004080223371039571
0.00435410108416452
0.004300191488350139
0.0041230033457385976
0.003980940320066909
0.003890289956186011
0.004224524398761576
0.003680266824969922
0.003890626096006922
0.003989941290056949
0.00416543502074697
0.004022150821843399
0.004086202247137626
0.004305937627471425
0.003646146376978763
0.004411285494055281
0.0041993389644549425
0.0044046418393434835
0.0042792527493716115
0.0036789960453296722
0.003795403503899526
0.004463625939256928
0.004246828588558995
0.003973698165356685
0.004004575942348832
0.0042476292354040445
0.004277224072886198
0.003807796725936849
0.0038603983006785915
0.004047011045561445
0.0038806185818111663
0.003972609432151872
0.004197748277687363
0.004394083878610449
0.003890214945905193
0.004086291614855006
0.004222170511687573
0.00395886666967944
0.004099376455122176
0.004132211766036523
0.004286001682184572
0.004278464584706104
0.004140561992539583
0.0043095301511083105
0.00407853270963209
0.003961343942805208
0.004136823316058667
0.004312009299491101
0.0041668057750271215
0.0043550966991379135
0.003935790225600297
0.004047252191893915
0.003966984481515531
0.004154305077321814
0.004136394058006334
0.0040242779200214945
0.004048376818690136
0.004328549242216629
0.004006840461705454
0.003848094446358647
0.003934460346063012
0.004030467674631676
0.004222837165558336
0.004242889318178674
0.004009854146241738
0.004202722162526924
0.004191092140796024
0.004059756640113263
0.004065484993593747
0.004271597569302638
0.003631974678763799
0.004394391625868037
0.0037992178352808607
0.0040381138007253466
0.004328799442524402
0.0038111768181143912
0.004063426049287987
0.0038273665858922458
0.003845695934027737
0.003930959065400525
0.00428196243716435
0.003893126458234755
0.003780096894275621
0.0038181475586717985
0.0045138786080761275
0.004140551707926861
0.004260457018954961
0.0042049476823977
0.004086534314134697
0.004629353302083663
0.0039922845702084295
0.00415732936878062
0.004086874204469649
0.004192216445282443
0.0040113161434962895
0.004132335152088288
0.004218136247818813
0.0041003667666343075
0.00390135892445711
0.004143331102539156
0.0039213630236163005
0.004149438345840438
0.004022215547511495
0.004203626856835717
0.004044058658489016
0.003982967121295301
0.0039532560764796625
0.003938178131008685
0.004223847137968292
0.003884884938037097
0.004019105316539552
0.004149325566711193
0.0040256290134038225
0.004180738202166635
0.004009089070678294
0.004170947192254066
0.004270198100149362
0.004017861376515405
0.004179306472732428
0.004142714377386562
0.003948409005896108
0.003988048481802845
0.004199848213939553
0.004005818329425756
0.004055779923194316
0.004668424545812318
0.003967522768183067
0.0041444997099726825
0.004196380951611452
0.00458026393723673
0.004034299469344012
0.00414326637687106
0.004025407527969176
0.004080777568090888
0.004011789704495729
0.00418896161441369
0.0038778142228397872
0.004173881793685691
0.0038577711241947524
0.004053650949759202
0.004115682430233516
0.00419595201586892
0.004061088072597769
0.004253822418218466
0.004028762333477831
0.004437087214001144
0.0042053909755767945
0.004336642734313237
0.004231391414165042
0.004240644459719875
0.004273958635094922
0.0037436153804921777
0.0038711637117195092
0.004413217301795232
0.004291756875281159
0.00405716503491103
0.00437617660980901
0.004132889349139607
0.004311798420978974
0.00397870419327361
0.004199431760376563
0.0042218237649441406
0.004089555177389261
0.003975540605379256
0.004155402219882329
0.003909911297806795
0.00409869201561061
0.004337453665771009
0.003989935986595688
0.003997249723382489
0.004400268007449569
0.004126613977326087
0.003996608033870811
0.0040203617387432385
0.004069722957256352
0.004212390108697527
0.0040284530332730245
0.00416792102553824
0.0040146977886210515
0.0039043741619406145
0.004148646430660888
0.00400753052698808
0.004112197059954812
0.004341507590537593
0.004309991229928209
0.003965392241800732
0.004158328411958254
0.003982947460397478
0.004402498830781606
0.004227468054168503
0.004058065656395982
0.003943561613002754
0.004130762250961513
0.0041773762179396975
0.004404752743215707
0.0041713867349191195
0.004189758833054499
0.004012242051650126
0.004248183432455364
0.0038833441799876866
0.0042378257433119335
0.004069769135460479
0.004358247804852725
0.004084904627881271
0.003940734164929311
0.004326610255758397
0.003961746038931635
0.004460581986900298
0.004208663269776553
0.004271013104430975
0.004083158294780996
0.004049670804636014
0.003881623250759861
0.003939194959827122
0.004222776190404281
0.0038218846822054946
0.0042713795120722315
0.00423185249298494
0.00399692794099814
0.003970545184384853
0.00409058293544002
0.003661642651269751
0.004160929071135788
0.004318869136176284
0.004371327341658637
0.004132094005755818
0.0036642717030106096
0.004080777568090888
0.004269211539151271
0.004286795150311341
0.003997160355665109
0.004058946939292911
0.003929391467735011
0.0044855027462590335
0.0039640445766226445
0.004189753529593238
0.004044292626103205
0.00403540754113685
0.004254137021884534
0.004123539757149113
0.00408528507064929
0.004101131842197752
0.0039762110097640605
0.004169488623203755
0.004273917760352056
0.004042617875079507
0.004407129719391774
0.004010642310907245
0.0040204529817176385
0.004128504910323172
0.003934249467550886
0.00400850460580663
0.004107325025012173
0.0041702590022284595
0.004586221277179941
0.0037257296478455824
0.004076151982941983
0.0038875052581124545
0.0041833120217280645
0.0038644216353150304
0.004291860600435101
0.00398272222444879
0.004231162750012113
0.003988382746366736
0.004126713951965989
0.00405434974670733
0.003979926919452712
0.004154171084347527
0.004026420928583372
0.004546764287222006
0.003908556453910425
0.004252873420962566
0.0041135341182103775
0.0039305104687601695
0.004181206459704814
0.004385871073285918
0.004143159223512877
0.004228242183707249
0.00411017025872642
0.0040379938428778215
0.003913850568187115
0.004125816758685277
0.0037924617237496193
0.004127394963273313
0.004384409076031366
0.004180180576911076
0.004047692056868769
0.004025713077659942
0.003954469748683462
0.004474457189399797
0.004207424955523468
0.003954916470066797
0.0038742129675374
0.004297378075403459
0.004250224591120318
0.00371390808619058
0.004010429557138101
0.004064914886158644
0.0040781946945541575
0.004007866344499193
0.00405829089234467
0.004164105141209686
0.004360739435415057
0.004223623454966824
0.0044280665831132795
0.004005360678810098
0.003974412872688596
0.004130077811449947
0.003698365311385664
0.004300414849041807
0.0042726234520963765
0.004230072141550279
0.003947972569125494
0.0037861916553973605
0.004263068285055018
0.004110066533572477
0.004432290511649123
0.0042897406809752885
0.003735180767423198
0.004286116014261036
0.0040502658764302
0.003918356517798297
0.004418498933892379
0.004246615834789848
0.004094314755512456
0.004166443117899906
0.004068182199206941
0.0036405861520105182
0.004259863822417796
0.00392216709866559
0.004161298906981287
0.0041647536871298445
0.004011001539830222
0.004140773193361508
0.004132463841601315
0.0039537906126331564
0.004082827458421346
0.004219249945382711
0.004067695833718159
0.0038738946133572913
0.004432118310313045
0.004176246609992017
0.004076301886300053
0.00405162945199207
0.004495404660043827
0.00391935213277169
0.004230958727908468
0.0042924041905638985
0.004044208561847087
0.004473311348758533
0.004079656691808709
0.004192931152614355
0.003989601722031796
0.003941869076338252
0.0040658102041823355
0.004543235727430051
0.00407548532907122
0.004025073263405284
0.004135280682752236
0.00411588645233716
0.004257759813341765
0.003957949815500904
0.004006703040526926
0.00403067480262976
0.004396001651223639
0.004430097134855713
0.004086545243367019
0.0037228125097449587
0.003997165659126369
0.004216329379077847
0.004329212467883151
0.004228349337065432
0.0039051570231448613
0.004120647583407574
0.004004025495811555
0.004328690413909198
0.004127466545349891
0.003993188942207423
0.003816245696442393
0.004236665867543908
0.004134801818291535
0.003782833099374663
0.004137545202108859
0.004260115575672789
0.003925219782687722
0.0041827793608315905
0.004139353946106845
0.004149695402556691
0.00415283557903918
0.0041631686261333276
0.004244353190690246
0.0040011961724810904
0.003733034330657081
0.004176148188299335
0.003865987357723524
0.004293912366022578
0.004178146274654602
0.003856525308913587
0.004062777181058028
0.004122324209688292
0.004347795444530655
0.003514322957859999
0.004077294073069206
0.004186484341287921
0.004111530406084049
0.004272834330608504
0.004031827499679505
0.004256943256112933
0.003963031176008449
0.004114088315261695
0.0039650810663389045
0.00415071973240321
0.003983296082397931
0.00414448192433188
0.0038081437949900833
0.0043586070337757014
0.0038796176633765127
0.004001898397633459
0.003969806948437514
0.003935320092805097
0.003964039273161384
0.004045309454921642
0.004580360805982193
0.004123979299814166
0.0038991890762791284
0.0040882234225949575
0.003998572424201492
0.004058945064035891
0.004138533638363971
0.0041793958404498085
0.00406728843413047
0.004275876407708112
0.0037106123805789575
0.003955391906323258
0.004229612937987402
0.004059849436034884
0.004158142497805213
0.0040052304363498515
0.003773807165025539
0.004305476548651526
0.003945023610257305
0.003895366013232293
0.00422430976973541
0.0038243513484087412
0.004010649489625527
0.004276198190092461
0.004288886354898029
0.004329557339369564
0.004225981092554868
0.004432908672545373
0.0037399013460605456
0.0038962632065130042
0.0042098000564425135
0.004027282550582477
0.0041157630662853936
0.004486818268359756
0.0040908062961316875
0.0038111484255510656
0.00413739872695503
0.00437040893453288
0.003869799813847839
0.004092602557950132
0.004169935344587091
0.003950523299584861
0.003991964663081101
0.004521937759528548
0.0038594636608592523
0.004283953344801335
0.004219349920022613
0.004141470115052616
0.003826483750048097
0.003838618040112146
0.0037354044504246666
0.004019305588129154
0.004178285893399951
0.0038965062281024953
0.004026985732557212
0.0037950764180539162
0.0044580365599021935
0.004090205920876242
0.004234919534443634
0.00398319766070525
0.00412133389817616
0.004112501056698357
0.00354437169544377
0.0038936787800290533
0.0038116272900117674
0.00408270782288362
0.003904133015608144
0.004218940645177903
0.003962459193316326
0.003915073294366217
0.00424455689048409
0.004051722570223491
0.003986675852265673
0.0042077626482916
0.004264394414078261
0.0039166174806198675
0.00405017120525156
0.003874561267228054
0.004258650150213997
0.004099494537712681
0.0038831155158347585
0.004078555798734154
0.0045492089777570445
0.004363582793872282
0.004064668436364913
0.003919239353642445
0.004210438317749952
0.004295231638637341
0.004267088191487217
0.0039258830083542424
0.003908535240065382
0.003938054744956919
0.003996134472871371
0.004037218160391855
0.004320872848302613
0.0038052876320435157
0.0039617997181638455
0.0037813586199405697
0.004341264568948101
0.004002411719941911
0.0037685111754918285
0.004020672914205066
0.004023287608509363
0.004445863270352297
0.003919593279104161
0.004157572390370112
0.004037666757032212
0.004025982938865538
0.004117614560283267
0.004095649938511001
0.0039875499564443195
0.004179978430064452
0.0042521208275786634
0.00400021303968724
0.003990625729568514
0.004151602568247358
0.003608896359427636
0.004281249282779658
0.004159452716444674
0.004129868485885042
0.003786759887575442
0.004020113413692487
0.004209712563982154
0.004135261021854412
0.004272035559020473
0.00419989128624924
0.003936451576009798
0.0041946221363316355
0.004349411095657318
0.003924445975458777
0.0036916307360092666
0.00407901157409279
0.003905838034452187
0.004338662356823348
0.00402246730076649
0.0040838071630109555
0.003914844307903488
0.004036892949803266
0.003888827958931458
0.004014690609902769
0.00412094815194688
0.00394199401533724
0.004233875866009092
0.0042014479546824334
0.0040387963649798925
0.004248413971865312
0.004084511263420345
0.00408865798410855
0.004317658892176724
0.004262832442183808
0.004020418963383253
0.003770298705644771
0.004082906219216203
0.003572860014080308
0.003994198914617378
0.00395075571425183
0.004053179264016782
0.004100607912966779
0.003955842378220634
0.004071435154818675
0.004177127570579144
0.004113761229416086
0.004264598436181906
0.00392498206455949
0.004108685172369803
0.004296012624584568
0.0037274131305347806
0.004088668591031072
0.003919586100385879
0.004350174295963742
0.003810472717705001
0.0038746525102024538
0.0035206161153143217
0.0037945134893370962
0.004386294705567189
0.00422960763452614
0.003920676708847713
0.0041135519038511805
0.0038887420194183187
0.003733624098990005
0.004205276643500329
0.0037998988465881857
0.003981385488503024
0.003996590248230007
0.004285553085544216
0.004025067959944022
0.003910581702191599
0.004081926836936394
0.003917568353132789
0.00399220050595231
0.004222719082967832
0.004199785685838278
0.004249741976145576
0.0041445156203564655
0.0042548358188326625
0.004154158602167984
0.0040435150683602195
0.004159551138137355
0.003894041437156269
0.004099348062558851
0.0039319528051168975
0.0037983490345634735
0.004031128702731377
0.00412849585634787
0.004265075425385588
0.004283199198470214
0.004363088019027799
0.0038997520049959484
0.004225468092556216
0.004216885129076387
0.0041295183109373666
0.003910134658498463
0.004006940758655156
0.0041682284504860265
0.003668990406390937
0.0038762431969700324
0.004087294086236879
0.0041358114683916905
0.003903596604197628
0.004224316948453691
0.004388886310769422
0.004102611625093107
0.004280509171575299
0.0041056805418088205
0.004074373506764342
0.004040371141363687
0.0042494148902999665
0.0038948102632337537
0.004134347595880118
0.0038542891821202884
0.004312691863745646
0.004088221869647737
0.0039033857256855027
0.004083131455164891
0.004130079364397167
0.004359062809134338
0.003939048484673292
0.004135505918700924
0.003861733483677136
0.0040162582075682855
0.004253268221167148
0.004015850485670797
0.0038841342199102164
0.00390529289137617
0.0038140814740354714
0.00395075726719905
0.003995886147820619
0.003854401961249533
0.004073454777328787
0.004039472072825957
0.004309750083595737
0.004002640384094839
0.003938594584571676
0.003904270436786672
0.004157902904419963
0.004325080104631508
0.00409967327314744
0.0040711974366904454
0.0043691774766882775
0.004211785982928039
0.0039343157461662025
0.004260349865596778
0.0038996573338173075
0.004290236217642938
0.004223303547839495
0.004145479414562293
0.004251094944784926
0.0042111620790571645
0.00393186686560376
0.004107492714011046
0.0037394739632652333
0.004181077447881987
0.003925429108252627
0.003913600367879343
0.004132562263293997
0.004087862640724761
0.004108368693446715
0.00431730871722905
0.003581079998123121
0.004006465322398695
0.00422061009274034
0.004029775734092028
0.004472730634400911
0.004041607902669552
0.004289494231181558
0.0038287429659434593
0.004230515434729374
0.004146508725560273
0.00399068482946555
0.004474694585218228
0.004093274515282155
0.004034978605394318
0.004324627757477112
0.004235343166724905
0.004011085604086341
0.004772072697013392
0.004108368693446715
0.004185386876417605
0.0041300937218337296
0.0037805401874547156
0.004327330266551568
0.004506995682288879
0.004105326616347106
0.004381810292110851
0.003918131281849609
0.003983415717935657
0.004050167454737518
0.0040032426346073065
0.004158226562061332
0.004097780464893336
0.0035241211464908497
0.0037551026775832887
0.004220284882151751
0.003677111968741068
0.004205172918346387
0.004190096525822631
0.004297909183352712
0.0041309874869102006
0.003853363596276253
0.003932131862861458
0.00396471840921169
0.004350960907682031
0.0037859682947056924
0.003849665472228402
0.0037935000887229006
0.004200775997350409
0.0042033426381935576
0.003932187095040888
0.004362674993669049
0.004114565304465376
0.004301106467271653
0.004113430393056434
0.004086752693674904
0.004094509723640798
0.004035781127496389
0.003995551883256726
0.003978679228914527
0.004157341850960163
0.0039654978422116955
0.004162181742825434
0.0040250498519934196
0.00405804787075518
0.0038383034364460784
0.004153509733938025
0.0040613204872647374
0.0041523729472720625
0.004228163422912392
0.0039494330134328265
0.0037977683202058514
0.003988132546058964
0.004332159873804119
0.004272684427250432
0.0041583533763173385
0.004397581731068696
0.004268533956048185
0.0038950049090522966
0.004263034589030432
0.0038569614233744
0.004002990559042513
0.004057345645602811
0.003774130822666908
0.004052759059939751
0.0039981578458955225
0.004009055052343907
0.004180755987807438
0.004251332662913156
0.004573152347296555
0.004340167104077788
0.004299517655761096
0.004373801186580163
0.003906983552783651
0.0038483249857685963
0.003989394271723912
0.004025864856275032
0.004003212366786961
0.00420124955834985
0.003987905434853256
0.003932730362859884
0.004098261204611059
0.004267329337819688
0.0040624376130328765
0.0038242370163322774
0.004106902945678122
0.004043954611025273
0.0041813083096017365
0.004366260338587654
0.004179281508373344
0.003955161366913309
0.004125141050839213
0.0039666414852861384
0.004238167186594106
0.004151021853889735
0.0040653510006194585
0.004042147742284308
0.004246051030816008
0.004085512181854998
0.004324291939966
0.004188089385492062
0.004110283037855662
0.004208081002471708
0.004011989976085335
0.004208243388009321
0.0038368342604732457
0.004314030797258232
0.003999169371252698
0.004227366204271582
0.0038942454592599137
0.004001871880327155
0.004254469411191404
0.004307948518316033
0.0040590737535489176
0.004054787736425163
0.004310994023619884
0.004349725699323386
0.004229410791140778
0.004204490031782042
0.004570351416529416
0.004159377383854057
0.004447875714144126
0.004332500994776492
0.004423553777093618
0.004151595389529077
0.004126830159299474
0.004021342996280069
0.004310337976671643
0.004240186809104217
0.0041720889600714885
0.00398399487934606
0.003828397772147245
0.00411162695251971
0.0038298653951728584
0.004131357322755699
0.004188413043133433
0.003821402389540553
0.004171399217098663
0.004113653753748102
0.004228133155092047
0.003952673486865019
0.004250063758529926
0.003941409872775376
0.0040164118614403966
0.0042328730723174175
0.004430992452879405
0.004010186535548609
0.004107242513703274
0.003970470174104034
0.0041536187625532284
0.004505340269853204
0.004058820125036904
0.003984302304293847
0.0039382587670605635
0.004312906492771811
0.0040850511030351006
0.0036935591155449776
0.0038620552660614854
0.004023968619816687
0.004231173356934634
0.004341925919357604
0.004094622180460243
0.0043566033216493735
0.004053436643042836
0.003931829419065132
0.003889398066366559
0.0040593793032396835
0.004479842224341087
0.00393974915687844
0.004492133918791288
0.003895398156309659
0.004039116272107221
0.004254816157934839
0.004200005618325705
0.004235459374058389
0.004076400307992735
0.0038841270411919342
0.003990704490363373
0.004038238739724333
0.004173306382789329
0.0039219668270759865
0.003922849985229936
0.003950315849276976
0.004348821327324394
0.004221829068405401
0.003981392344911506
0.0038839967987316865
0.0038881344654445914
0.004281833747651323
0.004339369885436977
0.003929259350017743
0.004324728054426814
0.0042282474871685105
0.004000186200071134
0.004064371296029847
0.004428073761831561
0.004240742559102756
0.004343887994917901
0.00379045613636627
0.004134587189265369
0.004039616672722766
0.004278652374116166
0.004119517975459893
0.004336336862312671
0.003873547866613857
0.0039832639393205665
0.004017514629771972
0.004144378199177939
0.0041559976139863165
0.004255927980241717
0.0040822448688067016
0.004036090427701195
0.003988480845749618
0.004502908061497708
0.004149652652556804
0.004331149901394164
0.004131552290884041
0.004349388006555255
0.00419698320212392
0.004070310850332257
0.0037688616727493034
0.0038880681868292744
0.003827405907687893
0.004048682368380902
0.0038460782520527764
0.004171079309971334
0.003694061508621107
0.004155833353191683
0.00374844841594897
0.004115673376258214
0.0041200827794337334
0.004082393219217552
0.003899567966099929
0.004023477273176444
0.004443055160866877
0.0042260363247342975
0.003948848548561162
0.004029570159041164
0.0039586236480899486
0.0038402371194430503
0.004408732888338895
0.003993212031309487
0.003793946810106236
0.00403733436772534
0.004253942053756191
0.0037660304741618193
0.004117931039206355
0.003999841328584722
0.00427080752938011
0.004136712412186442
0.003920244022591141
0.0038730027235378403
0.004071308340562669
0.004169268690716328
0.004121668162740051
0.003757796132682443
0.0040555812045519335
0.003815566560392088
0.003813198315881522
0.004079349266860923
0.004188059117671717
0.0041344800359071855
0.004080688200373509
0.004244338833253683
0.004312675953361863
0.003994895836308486
0.0038468467558204615
0.004033481036858158
0.004033169861396331
0.004167107896513647
0.004085742721264947
0.0037475761870273423
0.0038838609305003797
0.0040732151839435364
0.004083045837961553
0.004072904330791508
0.003972382320946162
0.0037330505633506638
0.0037870336164986425
0.0038693761815665677
0.0038643144819568475
0.0039839877006277785
0.0041386373635179125
0.004223301672582475
0.004456320934135628
0.004558792537361729
0.004184793679880441
0.004211060229160243
0.00407853613783633
0.004252447913424273
0.003946046064846805
0.003967880121849022
0.0039625735253927905
0.003942535730209015
0.004216075750565834
0.004087435257929449
0.004306266588574055
0.004180746933832136
0.004266072915616
0.004100713513377742
0.0041610683675713375
0.003927468391660561
0.0039022455108153
0.004459590122440946
0.004088336201724201
0.004089213734107089
0.003828757001070221
0.004275195396400787
0.004253473796218012
0.0038841289164489546
0.004228022251219823
0.004149089723839984
0.003975438755482334
0.0036184605804442964
0.003822197732924343
0.004031032156295715
0.004203052998886574
0.004387084745489717
0.00387791607273671
0.004168592982870263
0.004101360506350681
0.004223539390710705
0.004021233967664865
0.003894779995413408
0.004071572575997204
0.004017285643309243
0.004156113821319801
0.004300298641708322
0.003924086746535799
0.004094298845128673
0.004126944491375939
0.004119732604486059
0.004264035507465087
0.0041301762331426295
0.004255391568831202
0.003881767850656671
0.004202463230553649
0.003996529712589317
0.004018753266334856
0.004391163312305586
0.004033609726371186
0.004112874643057897
0.004339260856821774
0.004096881396355604
0.0038922255144400028
0.004220483278484333
0.004085864232059693
0.004110928155571582
0.0044415681992532405
0.004064005210698391
0.003882995880297034
0.004344088588817305
0.004036982317520645
0.003955931745938014
0.00390626729250452
0.004312915546747114
0.00425730591324015
0.0038939342837980857
0.003865871472699841
0.003673147734001664
0.004170500148560931
0.003993508849334752
0.0041030620969904836
0.004105432216758069
0.004026285060352063
0.004079229631323197
0.004083587230523528
0.004276203493553722
0.004010880029035477
0.004128403060426248
0.00406882919217988
0.003997140694767285
0.004332833706393163
0.004262233619875582
0.004244127954741558
0.004224536880941119
0.0042378416536957165
0.004072981216329347
0.0038352204846036023
0.004042631910206269
0.004229142805192201
0.0040168354937216676
0.004006915794296071
0.004093617833821349
0.003617336275957876
0.004204390057142141
0.004164980798335553
0.004136633651391584
0.004221611011174994
0.004081887515140747
0.0041902199118743965
0.004150358628223213
0.004072582548407159
0.004115253494490984
0.004092613164872654
0.003923219821075434
0.004188625474592777
0.0041948277113825
0.00401324297008478
0.004217332172769521
0.0040995910841483425
0.0041167995560016536
0.003975188555174562
0.0040180972193866165
0.004283435041341423
0.004158446494548759
0.003846298184540204
0.0042582371248552475
0.0039343157461662025
0.0038988332755603935
0.004117712981975948
0.004229130323012659
0.004099469573353596
0.0040086170626260735
0.0040200115637955645
0.003953929909068706
0.004126254748403111
0.004211040568262419
0.004298155633146445
0.004086670182366004
0.003976429066994467
0.003726401605177605
0.004108145332755047
0.0040890797411328
0.003960444874267477
0.003848528685562441
0.004506773874544431
0.00425820310652086
0.004154955820808794
0.004544912353710769
0.004050734133968379
0.003809972199885892
0.004296614875097035
0.004116018570054427
0.004125025165815529
0.003935774315216514
0.0040343978910366935
0.004131414547395712
0.004090246795619108
0.0041000521629682395
0.004305464066471984
0.004210245224878629
0.003932079619372905
0.003950299938893193
0.004285980468339528
0.003982959942577019
0.004074611224892572
0.00424582579486732
0.004238494272439717
0.004025058905968722
0.004032279846833901
0.003902799385556818
0.004076146679480721
0.004085067013418884
0.003988927889442753
0.004015276950031455
0.003966629003106596
0.004318309635663705
0.00437448937660577
0.0039301762041962784
0.004314949526693787
0.004265193507976092
0.004216527775410431
0.004306016388266282
0.004272130230199113
0.0042044972105003235
0.00443561085931003
0.0040301315348107635
0.003832794693143223
0.004082152072885082
0.004130531711551564
0.00391677456269622
0.004458585453492252
0.003999374946303562
0.004222172064634795
0.0041421280372578775
0.003817486208262297
0.003659744539554385
0.003805198264326137
0.003924086746535799
0.003766387827827775
0.004196965416483116
0.003802032801174761
0.004066384062131477
0.0038323139534255017
0.003968750797823429
0.004369010901123259
0.004279374260166357
0.00411073693795728
0.0038820843295797594
0.004091113721079475
0.00432766453111546
0.004009525185139107
0.003836285366883188
0.00418029833719178
0.003983621292986522
0.00409507795581888
0.004367515207844122
0.003954051419863451
0.004262022741363456
0.0042426871713320494
0.004234588698083982
0.004337446809362527
0.003973383561690616
0.00429025400328374
0.004185487173367307
0.003936342547394595
0.004353195159218308
0.0037625647647809395
0.004203052998886574
0.004337891655488842
0.003962210868265575
0.004017298125488785
0.0036726991373613083
0.004188082206773781
0.004062425130853334
0.0038063384791963387
0.004282870237367583
0.004345450289122154
0.004607950056080997
0.003892021814646158
0.004125806151762756
0.00379213994136527
0.004252578478194321
0.004100936874069408
0.004072114290868981
0.003645640672901957
0.00434646026153211
0.004290854378539187
0.004108936925624795
0.003938498038136015
0.004300640084990495
0.004003431976964587
0.004042287038719856
0.0038675693128256026
0.0037891012924699016
0.004321130227328667
0.0042626753601074565
0.0040469163743828045
0.004326640523578742
0.003938755417162068
0.004192102113205979
0.003946140736025445
0.004071002468562103
0.004023044586919871
0.003862627248753607
0.004228562090834579
0.0041252500794544174
0.0044500561692446304
0.003969906923077415
0.004341832801126183
0.0040815623045521564
0.004188280603106364
0.004007387480038491
0.0042043075458332415
0.0040574796385770984
0.004006495590219041
0.00395788884034685
0.004406448708084448
0.00401573085013307
0.004133663156368553
0.004220613520944581
0.003968752350770649
0.003973846193457736
0.004248953811480068
0.004484911424978888
0.0040742270316105125
0.004225554032069356
0.004094089519563768
0.004223503819429099
0.004136919862494327
0.003946925472486712
0.004327296570526983
0.004189655107900556
0.004420404546635826
0.003938499913393034
0.004161173645672499
0.0038582144173738464
0.004146092271997283
0.004248496483174212
0.004457116277519418
0.003751292096715995
0.004232065246754086
0.0036447987118006756
0.004028789173093937
0.004001548222685785
0.004102643768170473
0.004451026819858939
0.004212731551979699
0.00426677701602539
0.004210138071520446
0.004097571461638231
0.004133686245470617
0.003677423144202896
0.003729575799994481
0.004161929989570443
0.004264779046873687
0.004068182199206941
0.0039584321081658465
0.004074371631507322
0.004160587627853615
0.00403859796864731
0.004063000541749696
0.004033403829010521
0.004103743108297808
0.0038117363186269708
0.004052169291606825
0.004227364329014561
0.004358254983571007
0.00444789725029897
0.0041903251899755595
0.004127298416837653
0.004305469369933245
0.004060441079624829
0.004098007576099044
0.003994095189463436
0.003952793122402744
0.004198525835430349
0.004424400602142797
0.0036705988787993186
0.004156566168474198
0.004309885951827047
0.004088663287569811
0.004289043759284181
0.0044347245952616405
0.0036912874174700734
0.0038953784954118345
0.003999040681739671
0.00396824465423326
0.00404994221878883
0.004142153001616963
0.004192909938769311
0.004001171208122005
0.003965640566851484
0.003889137259136265
0.0041776120608109065
0.004323487542606909
0.003955486577501899
0.0041499225137624
0.0039489628806376265
0.003923089256305386
0.004025632763917863
0.00419707599804554
0.0040188569914887985
0.003947280950895648
0.004574655219293973
0.004292763097177074
0.004203816199192998
0.004329121224908751
0.004077297501273445
0.0039893799142873484
0.004163996112594482
0.004302561285807924
0.003973258300381831
0.004188170021543941
0.004200334579428335
0.0038799572314016646
0.004059852864239124
0.004181549455934207
0.004273994206376528
0.004493497494353158
0.004276569901194979
0.003911255534780642
0.004078632684271992
0.004103054918272201
0.0043275252346799105
0.00402866048358091
0.004083810591215196
0.004139557645900687
0.004426400886064884
0.004104870840988468
0.0041380563268504904
0.004654145371929371
0.00375914036965629
0.004002749412710041
0.004142024312103936
0.0039318456517587145
0.0041424782122055515
0.004144179802845355
0.003869172481772724
0.004236487132109149
0.004333868320852403
0.0040365711674189165
0.0038376455142408172
0.00395629097486099
0.003974718744689163
0.003867313809056568
0.00381253166201076
0.0036476208564128576
0.003877712372942866
0.003845728077105103
0.004276552115554176
0.004178060657451263
0.003777067299355554
0.004023234251586953
0.003971705060152878
0.004277311887656359
0.003873755316921742
0.003918681728386886
0.004309637626776295
0.004211033389544138
0.00419731559143079
0.004086393464751927
0.004066049797567586
0.004487182800743993
0.004129146599834849
0.004216220350462644
0.003974863344585972
0.0040239436554576034
0.004096513435767127
0.004066280336977535
0.003946376578896655
0.004159622280700568
0.0039599050346527205
0.004096901057253428
0.004235993910211884
0.003978807918427554
0.004053538492939757
0.004376315906244559
0.0044812076751599775
0.0036269001746647364
0.004067034805618458
0.00407694014760749
0.004019443009307684
0.004141139601002766
0.004046228184357197
0.004124109864584214
0.004041595420490009
0.003946267550281452
0.004171971199790785
0.0039401940030047555
0.004071889054920293
0.003997480262792438
0.004022869396892916
0.004253266345910126
0.004031042763218237
0.004006940758655156
0.004021689743023502
0.0040025510163774584
0.0040065993153729825
0.004085399402725755
0.003947572465459652
0.003805443161172648
0.004122086491560062
0.004110706670136934
0.0043425244193560295
0.004099324973456787
0.00419628065466175
0.004031257392244404
0.004312005871286859
0.004248517697019255
0.0041317612941391465
0.004147990383712647
0.004234111708880301
0.004313714318335144
0.004277679848244836
0.004172868393071495
0.004108155939677569
0.0038744147920742236
0.003967311567361142
0.004076720215120063
0.003653989346457797
0.004416254075433581
0.004185126069187311
0.004403957399831918
0.0041961628943810465
0.00418582829433968
0.00393613697234373
0.004054331961066526
0.003814882120880521
0.004482242611929017
0.004044982369076032
0.0037319262588642434
0.004056012015551485
0.004193267292435266
0.004565413102971462
0.004039936902159895
0.004234887391366267
0.0039032732688660593
0.004302223593039793
0.004270014061253342
0.004210915629263432
0.004261136155005267
0.004443908051200481
0.004094071733922965
0.004263933335258363
0.004308391811495129
0.004324515300657668
0.004054330085809505
0.004231168053473374
0.0042460332451752045
0.0041796388620393
0.004118964100718376
0.003967317193132203
0.004127289685172152
0.004151697239425999
0.00430230235383465
0.004064702132389499
0.004374802105014817
0.004238177793516628
0.003942669723183304
0.004032379821473803
0.004311544470157161
0.003916426263005566
0.0041651919991574785
0.004237720142900971
0.003630630441789952
0.003914719368904503
0.004109468033574051
0.003976550577789212
0.003973969579509502
0.004100936874069408
0.004256523052035902
0.00383751339652355
0.004183233260933207
0.00403371875498639
0.0038862397819334656
0.003883894626524965
0.004159690434572904
0.004268455195253328
0.003970141213001405
0.0040795567171688085
0.0038172484901340667
0.0041140220366463805
0.004500468234910566
0.00376467187975141
0.00396022494178005
0.004253252310783365
0.004073123940969136
0.004119637933307419
0.003667619652110786
0.004187304649030795
0.003995446282845764
0.003943872788464581
0.00436718094328023
0.004030238688168946
0.0044036496525743304
0.004169951577280674
0.004514631201460028
0.004203723080961577
0.0037930496168255244
0.0040759301751975355
0.004012795926391645
0.0043409374831024925
0.003920040000487497
0.004152391055222667
0.003937570577034958
0.004473897688887217
0.004159597316341484
0.0038738946133572913
0.004238856929566932
0.004061095251316049
0.00403709322139287
0.004060289301009738
0.003923766839408471
0.004073154531099282
0.004175892684530302
0.003845822748283744
0.0038751241959448734
0.003971588852819395
0.004387327767079209
0.003907271639143414
0.004402604431192569
0.004087242604571491
0.004193487224922694
0.003959320569781057
0.004365838581563404
0.0040590203966265085
0.004023361065842959
0.003962705643110059
0.003918919446515116
0.0038584521355020766
0.0037045584942000847
0.0038565306123748474
0.00421699790820563
0.004205394403781035
0.003907085402680572
0.004076078525608385
0.0042571897059066645
0.004043983325898399
0.0038702593397205165
0.004069431442692346
0.004067486830463054
0.004007959462730613
0.00393341667762847
0.004180877498602183
0.004292784633331917
0.0041585608266252235
0.003801714769304452
0.004050146240892474
0.004008311512935308
0.004053543796401019
0.004014470677415343
0.004347706076813276
0.003914519097314898
0.0041609434285723515
0.004245027023279291
0.0043501655642982405
0.004315730512641013
0.003972375464537681
0.004061036268622579
0.00416848052605082
0.004149114688199068
0.0039059542417856715
0.0046551088438254
0.004143929602537582
0.004380655719804086
0.004379905001677204
0.004101160234761076
0.004227341239912497
0.004195703690818169
0.003789115649906464
0.004346344054198625
0.003854073000146902
0.004096093231690096
0.004633155151285455
0.003810831946627978
0.003973067082767529
0.004221843425841964
0.00391677643795324
0.003871964358564559
0.004408824131313295
0.0040760679186858636
0.004004919260888025
0.0038753441284323014
0.0037893159214960675
0.003954380380966083
0.004229618241448662
0.0038042795348905804
0.004245584648534849
0.004137391548236747
0.0040065974401159625
0.004325598730401221
0.003853297317660936
0.003957519004501352
0.004165002334490397
0.003998252517074163
0.004266189122949485
0.004036649928213775
0.004014381309697963
0.004156094160421977
0.003984007361525602
0.004374925491066583
0.004186747023775235
0.00379785581266621
0.004052526645272781
0.004496303728581558
0.004314320436565215
0.004054230111169605
0.00394672520089711
0.00389380559428506
0.004469248692326447
0.003728727099688283
0.004228018500705782
0.003985794569368744
0.004261563537800579
0.004043073650438145
0.004028648001401368
0.004159370527445576
0.0039024616927886865
0.0043403601969491095
0.003749942556280887
0.0040049817889893
0.004069409906537504
0.003970339609333988
0.0041315825587043865
0.004375796167040991
0.003997687713100323
0.004018763873257379
0.0043323957166753295
0.004177495853477422
0.0038816482151189454
0.0040109837541894185
0.004660308286923447
0.004047479303099624
0.004314143576387476
0.004082690037242816
0.004148998480865583
0.004114888962106747
0.003879183424172719
0.004035305691239928
0.004175930131068928
0.003974301968816372
0.003973501321971322
0.004064114239313594
0.004409809139364167
0.0041340170818302685
0.004142573205693993
0.004221587922072931
0.004256966345214996
0.00395291120499325
0.003859356185191269
0.0040486555287647975
0.003956164160604983
0.004049477711764692
0.0039208122547692206
0.0042507678589393146
0.004107003242627824
0.004065259757645057
0.00377574084802251
0.004177367163964395
0.00422093530332893
0.004053652825016222
0.004138429913210029
0.004087095689904296
0.003979596083093062
0.004093968008769022
0.004180283979755218
0.004105564334475335
0.003963958637109506
0.0039752188229949074
0.0038471828956413733
0.004143486309358487
0.004291830332614757
0.004117480567308979
0.004075063249737169
0.004089678563441028
0.0042897069849507025
0.004378435825704371
0.0040223439147147235
0.004311914628312459
0.003846285702360662
0.004369098715893419
0.003617977965469554
0.004076144804223702
0.00407788196614511
0.003990627604825535
0.003772000296284573
0.004310339851928664
0.00413571867247007
0.0042021433234263215
0.003949626106304149
0.004066448465489773
0.004220708514433022
0.00388659183213816
0.0037785221178918246
0.003861581705062045
0.0038394168117001767
0.00431256880000368
0.00413145574444838
0.004450131501835247
0.004161597277953771
0.003970030309129181
0.004090248670876128
0.0038656337545716108
0.004082705947626599
0.003953468830248807
0.0038587773460906664
0.004349606063785661
0.004065813954696376
0.004067962266719514
0.004545048221942077
0.0038494262011529528
0.003988910103801951
0.004316168502358848
0.003908640518166544
0.0036612261977067603
0.004023143008612553
0.0039741823332786474
0.003904066736992828
0.004408602323568848
0.004084836474008934
0.004143107419537688
0.004113997072287295
0.003797748659308028
0.0040769704154278354
0.003870852536257681
0.004140428321875095
0.004060071243779331
0.004346470868454632
0.0042549270618070624
0.004128059741887057
0.0039882434499311885
0.004105519709218429
0.004429090590649998
0.0040479191680744785
0.0042148938991296
0.0038520337167389676
0.003987562438623861
0.004186493395263222
0.004116129473926651
0.0041088191653440905
0.0041611577352887175
0.003767281592904246
0.0037349770676293535
0.003977301295916094
0.004198766981762821
0.00440060071906624
0.004081365461166793
0.004033050225858606
0.003964507530699563
0.004042088642387273
0.004129328646270285
0.004088763262209713
0.004147979776790126
0.003959538627011464
0.003967667368079877
0.004066559369361997
0.004108470543343637
0.004111477049161639
0.004307046021574062
0.004028195654246971
0.003876691793610388
0.004190443272566065
0.004209348031597918
0.0040858445711618695
0.004163197018696651
0.004121777191355255
0.004038892911415554
0.004093508805206144
0.004293882098202233
0.003980239647861761
0.004139450492542505
0.0037593921229112834
0.0039750760983551185
0.004053895846605713
0.004062065901930358
0.003958856062756918
0.004196059169227103
0.004232513843394441
0.003965156076619722
0.0040610971265730685
0.004071665694228625
0.00420471714298775
0.0041023954431197215
0.004214960177744916
0.004434838927338106
0.00409892973373884
0.004183113303085681
0.004414890499871709
0.003923393253048932
0.004104429423066394
0.003748564623282454
0.004136172572571687
0.0039477189406134814
0.004174587769352101
0.004095181680972821
0.003928710456427686
0.004294110762355162
0.0038045403421208745
0.003978329053966853
0.004437428657283317
0.004095437184741855
0.0043921430168951964
0.004190866904847336
0.003993875256976009
0.004068864763461487
0.0039632598401613765
0.004186037619904584
0.004119945358255207
0.004062213930031408
0.0037365624509356726
0.004072321741176865
0.004146429964765415
0.004330342075830832
0.0040629702739293505
0.0038972803576412408
0.003991412341286802
0.003942771573080227
0.004017409029361009
0.00407460217091727
0.003916553077261572
0.0040380135037756445
0.004099923473455213
0.003888057579906753
0.004187960695979035
0.0038828849764248096
0.004093278265796196
0.004189976890284906
0.004049039722046858
0.004512421914282836
0.003980940320066909
0.004062450095212418
0.004260439233314158
0.004085413760162317
0.00403935056203121
0.004176714867530196
0.004205861108371994
0.004036724938494591
0.004135384407906178
0.0037994786425111548
0.004117498352949782
0.003795090775490479
0.0043111174096716505
0.003997224759023404
0.004034512223113159
0.003996127294153089
0.0041332520062668235
0.003919813211591587
0.004130787215320597
0.004023899030200695
0.003963034604212689
0.003956952002960691
0.004100389855736372
0.003834042383681409
0.004020780067563249
0.003872979634435776
0.003995138857897977
0.0041693474515111855
0.004170069337561378
0.004099902259610169
0.004078185962888656
0.0038161188821863863
0.0037697445085934514
0.004094405998486856
0.004131557594345301
0.003919362739694211
0.004265540254719527
0.0041623963718516
0.003832353275221149
0.003920263683488964
0.004052978992427177
0.0038660823512119656
0.004365250688487499
0.004154875184756917
0.004346353108173927
0.0038418940848259447
0.004620586299707812
0.003721751055669614
0.004161706628878775
0.004153138022835507
0.003880066260016868
0.004289726645848526
0.004027444936120089
0.004229000080552412
0.004043080829156427
0.004007407140936315
0.0036854303744765643
0.004043082382103646
0.003977891064249018
0.004085179792548127
0.004055365022578547
0.004434282855029766
0.004022901862280081
0.003972139299356673
0.004288375230156398
0.003953899641248361
0.003848094446358647
0.003958403715602522
0.004432772804314066
0.004253911785935847
0.004085392546317274
0.003809940056808528
0.003926905462943741
0.004192579102409661
0.004151688185450697
0.0042558208268835334
0.004229260887782707
0.0038259242495355178
0.004345979521814388
0.004100620395146321
0.004137287823082804
0.004002665348453924
0.004092833097360081
0.00401629002833585
0.003768941986491382
0.003864738114238118
0.004387111585105822
0.004288672048181663
0.003973140217791325
0.004209786021315752
0.003916626534595169
0.004113662807723404
0.003809843510372866
0.0037937234494145678
0.004341259265486841
0.00389197376118501
0.004049599222559437
0.004312130810285845
0.003918445885515676
0.004046315999127357
0.0039773406177117405
0.0041333504279595056
0.004110853145290765
0.004347818533632719
0.0039408734613648605
0.004037427485956761
0.004012218640238261
0.0040828221549600845
0.0041069226065759456
0.00419843989591721
0.0042614382764917915
0.004125257258172698
0.004065921108054559
0.0038813014683755117
0.004159021905445122
0.0042711792404826286
0.004217870137127258
0.0039863238020609775
0.004061315183803476
0.004070428932922761
0.004429634180778795
0.004019759488230771
0.004060542929521751
0.004184244786290382
0.004321673495147662
0.004029782912810309
0.004079111548732693
0.004123302039020883
0.004213403509311722
0.0040376614535709504
0.004190631061976126
0.0035477605192868133
0.003967767665029578
0.003953828059171784
0.004105683970013062
0.0041742266651721045
0.003923280796229488
0.0043665715140494814
0.004426970993499985
0.004337110669541616
0.004146505297356032
0.004283404773521078
0.003980897247757222
0.0041427034481542405
0.0041180650321806424
0.004137852627056645
0.0038956984025391643
0.0037429559053396974
0.0042535722179106936
0.004077529915940416
0.0040051551037592345
0.004423930469347597
0.0040777177053504775
0.004315274737282377
0.00421137483282631
0.0038898288773661126
0.00406737967710487
0.0035777036564596213
0.00432527507275985
0.00433779168084894
0.004103514121835079
0.003765472848906261
0.004232624747266665
0.004172301713840635
0.00424108587764195
0.0038255971636899067
0.004560783767308514
0.004226765829016134
0.004109028168599196
0.0038882952980349834
0.0039190269221831
0.004060651958136954
0.00404352567528274
0.003848566132101067
0.00385044833343265
0.004301321096297819
0.004139552342439428
0.003930371172324622
0.004298269965222909
0.004471057758634232
0.0040514079665574226
0.0037478979694116916
0.0037475708835660814
0.0039075468038102705
0.003994784932436262
0.0041141291900045635
0.004193040181229558
0.004352569380090413
0.0040204582851789
0.004234973330879407
0.0038047406137104787
0.0036672028762379945
0.0038093537166798423
0.0039677763966950805
0.003807569937040942
0.004325989780091762
0.004116479648874325
0.003866321622287416
0.003829531130608967
0.004013696870186397
0.004202028669040056
0.004336436836952572
0.004267772630998782
0.004130199322244693
0.004381131156060546
0.003969576409027564
0.004089798198978752
0.003966189460441542
0.004169831619433148
0.0036687455095444255
0.0039533385877885616
0.004205633674856485
0.004460487315721657
0.0038297669734801768
0.004357720447417512
0.003841583231673918
0.004128185003195842
0.004073572859919292
0.003982423531166505
0.0041604732957771515
0.004076618365223141
0.0038094861567069104
0.004176802359990555
0.004115233833593159
0.003831879714221708
0.003983179875064447
0.004151961797170335
0.003788239992780597
0.004012554780059174
0.00426124518362047
0.0039812745846308
0.004299971555862711
0.0042702499041245515
0.004281293908036567
0.003877367501456453
0.003941867201081233
0.004311013684517707
0.003908781689859114
0.004024823063097512
0.004163550944158366
0.00423996875187381
0.003667521230418103
0.0039428752982341685
0.004091809089823363
0.003891991546825813
0.004412088016157352
0.003962589758086374
0.0040316900785009775
0.004137291251287045
0.004124354761430726
0.004142233637668841
0.003968223118078415
0.004225763035324461
0.003945690264128068
0.004039718522619688
0.004097324689534699
0.0041424604265647485
0.003905164201863143
0.003897494664357607
0.004380544815931862
0.004131668498217526
0.003955138277811245
0.0045579472652597704
0.00391171473834352
0.004156775171729302
0.004343639992176948
0.004193138602922241
0.004228922872704775
0.004202708127400161
0.004475529689911027
0.0040940520730251406
0.004247393392532835
0.004258889421289447
0.003860473633269209
0.004089338995415875
0.004019439581103443
0.0040392396581589865
0.004027861389683079
0.0043103148875695795
0.004300622299349691
0.0040052622571174175
0.004285435325263511
0.004294875837918606
0.004098897590661474
0.00394143108662042
0.004043983325898399
0.003995909236922683
0.004038245918442615
0.004077061658402235
0.0039140492868294996
0.004057835116986034
0.0041697172873566835
0.004676264087087113
0.0038973140536658272
0.003967638975516552
0.0040328321686282
0.004223534087249445
0.004309385551211501
0.0041294092823221645
0.004141248629617969
0.004407362134058742
0.004310456059262148
0.004316701163255323
0.004039911615491011
0.003938499913393034
0.0039526787903262795
0.0042375739900569415
0.003954920220580839
0.0040267480144289824
0.004380904044854837
0.004349718842914906
0.003986463098496526
0.00391508390128874
0.0038592509070901073
0.003871417340231522
0.003938267498726065
0.004107460570933681
0.004199533610273485
0.004242537267973979
0.004210813779366511
0.004064671864569153
0.003953669101838412
0.004168821969332992
0.00403410825172971
0.004610453846513071
0.0042324244756770605
0.004148203137481794
0.004075288485685856
0.0038151054815721897
0.0038651079500836164
0.004421991482889364
0.004126821105324172
0.004131777526832729
0.004138454877569112
0.0040615475984704455
0.003974720297636382
0.003940737593133552
0.004172178650098669
0.0039453453926416564
0.004162516007389327
0.004266753926923326
0.004116006087874885
0.003782116516785732
0.004203060177604857
0.004071095586793524
0.003833670672578891
0.004647469896450008
0.0041946024754338125
0.003958321526603423
0.003871047504386025
0.0040524842175826935
0.003910679801574479
0.004022790958407858
0.004186838266749635
0.004318427395944409
0.004081120564320282
0.004187256273259846
0.0039301762041962784
0.003823214561742779
0.00420720502303604
0.004414549056589537
0.003951774418327286
0.0036600019185804387
0.0038973178041798685
0.004144962664049602
0.004125931090761741
0.004053091771556423
0.003728301592149991
0.004069408353590283
0.004253354160680286
0.004255842040728578
0.0037810137484541556
0.004494600262684736
0.0038531667528908893
0.004077978512580771
0.004261808112337289
0.004349816942297786
0.004054174878990175
0.004176148188299335
0.004043745607770169
0.0038333470149375204
0.004049381165329031
0.004152582272836969
0.003982754367526156
0.004011326750418812
0.0038725344659996607
0.003982990210397365
0.004346544325788229
0.0038887420194183187
0.004193946428485571
0.004247252220840266
0.004424568730655034
0.00422848333003972
0.0039035053612232274
0.003874550660305532
0.004176128527401511
0.0037864794194473234
0.0039056343346583425
0.004180214272935662
0.003954446659581398
0.0038719340907442143
0.0038393240157785554
0.004009181866599914
0.003917868599362294
0.0043511823931166775
0.00422318734050601
0.0042269300898107685
0.0039378242055469696
0.0042944575090985955
0.00410871731544717
0.004622582833115859
0.003872886516204356
0.0042026025269891985
0.003940510804237645
0.0038449361619255534
0.004384280386518339
0.004194005528382606
0.0038940077411316835
0.00395750839757883
0.0041836603214187185
0.004025282266660388
0.004274523439068763
0.003963703133340471
0.0039059542417856715
0.004093617833821349
0.0043932798035611585
0.0041357061902905275
0.004210799421929949
0.004173563761815383
0.0041116235243154695
0.004202123662528498
0.0037628865471652888
0.004103163946887405
0.004639441130021497
0.004513533736589714
0.004183789010931745
0.004430749753599714
0.004184695258187759
0.0039933051495409065
0.004021132117767943
0.004249974390812546
0.0038666846017244333
0.004210011257264439
0.004200983125348494
0.004461815320001922
0.0039497476170988945
0.004281856836753387
0.0041797547470629835
0.0039403980251084
0.004310102133800434
0.004283315405803698
0.004139995635618522
0.004065356304080718
0.004284655892263505
0.004031016245911933
0.0037940505352601784
0.004196618669739683
0.004262966435158096
0.004120960634126422
0.0039964774691007635
0.00435297522673088
0.004036964531879843
0.004320093737612406
0.004150120910094982
0.00388963578449479
0.0037676980464672358
0.0039496473201491925
0.0041012783173515815
0.003954907738401296
0.0038445912904391403
0.003862975870754062
0.004080438000065736
0.004229802602654483
0.004273819338659374
0.004431085571110825
0.00417466653014696
0.004083143937344434
0.0038231217658211587
0.004038869822313489
0.004222817504660512
0.004175578080864234
0.003843581318029185
0.0040373271890070585
0.003838541271777873
0.004029225287554751
0.004037094774340089
0.004076498729685417
0.004391145526664784
0.003995453461564045
0.004176126974454292
0.003963393833135664
0.004082241440602461
0.00413515199323921
0.004005584039501767
0.004131327054935353
0.0039016591706866155
0.00431730341376779
0.0036626863197042918
0.003932844694936348
0.004003794956401605
0.004361892132464801
0.0038799662853769667
0.00423611354574961
0.004140898132360495
0.0038881737872402383
0.0037588469798352656
0.004166552146515109
0.004634627755462529
0.0040300940882721376
0.0037786330217640485
0.004198209356507262
0.0040323851249350635
0.003846819916204356
0.004049159679894383
0.004182629135163719
0.00399912131779155
0.0041210571805620835
0.004353884902191134
0.004202018062117534
0.0038678963986712124
0.003955708385246346
0.0038878376474193264
0.003981363952348179
0.00404070883413182
0.0037665987063399005
0.003845055797463279
0.004144615917306168
0.003916007934185555
0.004189533597105811
0.004006143540014346
0.0038010409367154087
0.004006624279732068
0.0038332220759385353
0.004129974086296005
0.0041266030480937655
0.0038820896330410202
0.004332494138368011
0.004437752314924687
0.0042359132741600055
0.004223310726557777
0.0038854410103454358
0.0038008175760237415
0.0040080703666028365
0.004266673290871447
0.00417425350478821
0.004039139683519086
0.004146961072714669
0.004108343729087631
0.004206870758472149
0.003955059517016387
0.004086193193162325
0.004127625502683262
0.0039014145961499044
0.004166585842539694
0.004095987631279134
0.004129847272039998
0.003955054213555126
0.004130975004730658
0.004172721917917665
0.004628795676828104
0.003919687950282802
0.00405073756217262
0.004254258532679279
0.0039435578624887144
0.004049404254431095
0.004107251567678576
0.004174087368736557
0.004000180896609874
0.004136957309032955
0.00449143324658614
0.003997555273073255
0.0039009978202771134
0.004068418042078151
0.0043299256222678415
0.004076498729685417
0.004108497382959741
0.004218674534486348
0.0041832207787536645
0.004102618803811388
0.003913396668085499
0.003946031707410241
0.003938941331315109
0.004090918752951133
0.004235325381084102
0.003982731278424092
0.004110715401802436
0.004156873593421984
0.00424108587764195
0.004040274594928026
0.004215421256564813
0.004038001021596103
0.0040148068172362545
0.003730705407942162
0.003899423366203118
0.003987013545033805
0.004185701480083674
0.004045774284255581
0.0040353969342143275
0.004211263928954085
0.004242664082229986
0.004271681633558757
0.004001078089890585
0.004131800615934793
0.0042507500732985115
0.0038263728461758735
0.0040600746719835715
0.0038811924397603084
0.0040364087818813045
0.0040389072688521155
0.004198983163736207
0.004200252068119436
0.004061422337161659
0.004199199668019393
0.003841111223621698
0.004095877049716709
0.0041361298225717985
0.004385513719619962
0.004223973952224299
0.003687702072551468
0.004017623658387175
0.004110511702008593
0.003957863875987766
0.004330372343651178
0.003962489461136672
0.004332267027162303
0.0042732919812241595
0.004268548313484749
0.004039243408673027
0.003930619497375373
0.004109149679393942
0.004270478568277479
0.004265756436692912
0.003925407572097783
0.004413226355770534
0.003905705916734919
0.004377969443423213
0.0040674993126425954
0.0040868651504943464
0.0036487273752584736
0.003939282774597281
0.004015171349620491
0.0037870888486780723
0.003962452014598046
0.004120728219459452
0.0038765899437134665
0.0038848080524992597
0.004473899241834438
0.004098677658174047
0.004228233129731948
0.004033936812216797
0.0041343887929327855
0.003985437215702789
0.003999248132047556
0.00405420514681052
0.0041065508954734285
0.003952789694198503
0.004103194214707751
0.004120170594203894
0.00431458311905253
0.003988137849520224
0.004249960033375984
0.004058734185523766
0.004135970425725062
0.004024690945380244
0.004262573187900734
0.004103174553809926
0.004499433298141526
0.004156101339140258
0.004268462373971609
0.004240413598000125
0.00433136795862457
0.003954373202247801
0.003932192398502149
0.004362299854362291
0.004132000887524398
0.004317984425075114
0.004475098878911475
0.003971690702716316
0.003959531448293182
0.0041606125922127
0.004256753591445852
0.004106225684884838
0.003936800198010253
0.004112533199775723
0.003924308231970448
0.0038340121158610637
0.003817806115389626
0.004316422130870861
0.004115909541439223
0.00392572030050683
0.004508790068850302
0.0039567289645788244
0.003951763811404765
0.0036672191089315775
0.004390947130332201
0.0040460066989225505
0.004107231906780752
0.004184117972034376
0.004146632111612038
0.004026847989068884
0.0042676439414857555
0.004080334274911794
0.003908749546781748
0.00375253603674014
0.004081810629602909
0.0037616354284228624
0.004197969763122011
0.003923981146124837
0.004099476752071877
0.0039289126032743095
0.004126597744632504
0.00427225891971214
0.004002425755068673
0.004162748422056297
0.004014041741672811
0.004430892478239502
0.004259362982288887
0.003961124010317781
0.0043220523849684615
0.0038659911082375657
0.004068747003180782
0.004558201216081584
0.003928253128121829
0.004220243685099084
0.004048353407278272
0.003909224983038209
0.003947037929306157
0.003895276645514913
0.004047030706459268
0.003971717542332422
0.0038356152848081845
0.003917689863927534
0.004268448016535046
0.004033827783601593
0.003863737195803465
0.004444847994481081
0.004136076026136026
0.004111382377982999
0.004060266211907674
0.004062870299289449
0.004162497899438724
0.004383687189981174
0.0042071137800616405
0.0041354790790848195
0.004255509651421706
0.004236946335672026
0.0040198916059480385
0.00417738870011924
0.004025280713713169
0.0037395617780353932
0.004139539860259885
0.0045113869775137965
0.004131332358396614
0.004236247538723897
0.004123119553072083
0.004123230134634505
0.003953917426889163
0.004079176274400789
0.004294325391381327
0.003956364432194588
0.004673929538601134
0.004056346280115378
0.004202493498373996
0.0042500834194277495
0.003798568967050901
0.0040828221549600845
0.0040016375904031645
0.004047667092509686
0.004276998836937511
0.0039454578494611
0.004064782768441378
0.0038508147410739077
0.004236908889133398
0.004409708842414465
0.003972695371665011
0.004087640832980313
0.003966296613799726
0.0038638409209574066
0.004112874643057897
0.0036855696709121124
0.004174094547454837
0.00419346038530659
0.0039475940016144954
0.004047584903510587
0.003841350817006948
0.004070209000435334
0.004175581509068474
0.0040017734586344725
0.004115142590618759
0.003942889655670731
0.003980811630553881
0.003721009069208234
0.003886363167985232
0.0037828153137338598
0.0041258292408648195
0.003951206186149206
0.004274878917477697
0.004205733971806187
0.004211705669185961
0.004237271546260616
0.004458265546364922
0.004112400759748657
0.0039897054471857395
0.004059821043471558
0.004036079820778674
0.003852829060122757
0.003990870626415026
0.004126347544324732
0.004143722152229697
0.004156889503805767
0.004007035429833796
0.004279034692141205
0.003946968222486601
0.0039002383704847318
0.003953706548377039
0.004059942554266304
0.0035535925979212385
0.004619440781376349
0.004074257299430856
0.0038934713297211682
0.003758368115374565
0.004111301741931121
0.004244220750663179
0.004337881048566319
0.003946249764640648
0.004019323373769958
0.0038769295117386184
0.0040269838573001905
0.003961547642599053
0.003938498038136015
0.0039853032227285005
0.004027318121864083
0.004322118341273978
0.0038741967348438168
0.004399347725066794
0.004129201832014279
0.004433484083441736
0.0039038237154033362
0.004236673046262188
0.0040213467467941095
0.0038903043136225726
0.004014789031595452
0.004373806490041425
0.004164199812388326
0.003871701676077246
0.004206161354601499
0.004308155968623919
0.004198858224737222
0.003994674028564038
0.004375064787502133
0.0038994124369707965
0.004025512806070337
0.00373148826914641
0.003777069174612575
0.004185252883443317
0.0040262707029155
0.003908553025706186
0.004057490245499619
0.004592518185148306
0.004158133443829912
0.003932415759193817
0.0042190390668705845
0.004199553271171308
0.004106899517473882
0.004225784249169504
0.004063334806313587
0.004047028831202248
0.004059511743266752
0.004074848620711002
0.003965265427544726
0.003992965581515755
0.004172732524840187
0.0039793227936832255
0.004526236258831844
0.004177174071093074
0.00442759302211384
0.004051413270018685
0.004056021069526787
0.003868237841953385
0.004388552046205529
0.003932074315911644
0.004115337558747102
0.004080450482245279
0.004057726088370831
0.003998261248739664
0.004358596426853181
0.003996583069511726
0.004195138886844328
0.00409700290715035
0.00404642315248554
0.003942340762080674
0.004399958707244763
0.0042623498272090655
0.004115099840618872
0.0040984792618414655
0.004143613123614494
0.004080904382346895
0.003937717052188788
0.003851822838226843
0.0038374293322674317
0.003897296268025024
0.003991960912567061
0.003978243114453713
0.004259538289519407
0.004125164139941276
0.0040648111610047015
0.00392521635448348
0.004197530220456956
0.003966296613799726
0.003996114811973547
0.00379663871225817
0.003903489450839445
0.003991700105336766
0.0036394921153444434
0.003991281776516756
0.004169511712305819
0.004060517965162666
0.003809033809552514
0.004323598446479133
0.004157120043215716
0.003912948071445143
0.004007746708961467
0.004138408699364984
0.0041360404548544194
0.003814765913547037
0.003967097260644775
0.004565493416713541
0.00395403550947967
0.003937250669907628
0.004704325022928339
0.004128520820706955
0.003647127634515593
0.004355136020933561
0.003571160298697526
0.003978329053966853
0.003973084868408332
0.004037792018340997
0.0040725504053297935
0.0041985504774796345
0.003991408590772762
0.004261029001647083
0.0040643697430826275
0.004023028676536088
0.004113083646313001
0.004123666571405119
0.003956514335552658
0.004004018317093272
0.0038320171354002367
0.0039370288621631815
0.004041850924259043
0.0039828225213984925
0.004030667623911478
0.004147867319970683
0.004049910398021264
0.004351400450347084
0.003749706713409678
0.003972616610870152
0.003984332572114192
0.003950766321174352
0.004029336191426975
0.003974840255483908
0.0042704501757141545
0.0038985402080491693
0.004083487255883627
0.0039020361852503947
0.0037902293474703624
0.004188269996183842
0.004232077728933628
0.004092282650822803
0.004262575063157754
0.003989591115109275
0.003958518047678985
0.004063669070877478
0.00402111620738416
0.00431618098453839
0.0042782143843983315
0.003921168055487957
0.0040748221034046985
0.003964720284468709
0.0038848955449596193
0.004406354036905807
0.0036764347079477843
0.004276403765143325
0.003959080976395806
0.0039104564408828126
0.003981910970681218
0.0039173234562862765
0.00393589737895848
0.004193928642844768
0.004197530220456956
0.004352063676013606
0.004263179188927242
0.004063435103263289
0.004249775672170162
0.0041431626517171175
0.003919246532360727
0.0037921274591857274
0.00414204927646302
0.003926220701122375
0.0040864218573152524
0.004290380817539746
0.004008381219754864
0.004144623096024449
0.004147039833509527
0.0038891871878544344
0.004083356691113579
0.004198652649686356
0.00420720502303604
0.0038274934001482517
0.004025943617069891
0.004143270127385101
0.00396360315870057
0.004207775130471142
0.003976763331558358
0.0039929708849770155
0.0037438655807999497
0.00397860764683795
0.004131777526832729
0.004523649957090871
0.003975639027071938
0.003957969476398728
0.004038362125776099
0.00418381210003381
0.004158750491292306
0.004401501340551192
0.0040723323480993875
0.0043413985619223895
0.00422037392755933
0.0037894446110090943
0.0037147803151122063
0.004112538503236984
0.003857442163092122
0.0043128958858492895
0.004049801047096261
0.0040238168412015975
0.004224408191428091
0.004224887055888793
0.004099011922737938
0.003947272219230146
0.004177374342682677
0.003971708810666919
0.004248748236429204
0.0042270016718873454
0.003937005773061117
0.0039124957242907465
0.004020646074588961
0.0041351822610595544
0.0044024147665254875
0.004012996197981248
0.004138102827364418
0.004083247662498376
0.0041057876951670035
0.004167688610871271
0.004385957012799056
0.003957306250732206
0.004172530700303364
0.003922138706102265
0.004321691280788465
0.003953903069452602
0.003803839992225527
0.003995567793640509
0.004218130944357551
0.004183908968779271
0.0040994642698923365
0.004054569679194757
0.00424212954607649
0.004132102737421319
0.003990166526005637
0.004034162048165485
0.0039883593349548715
0.0041571184902684955
0.003844033665183581
0.003857533406066522
0.004121714780457544
0.003973143968305367
0.0041324298232669286
0.004036653356418015
0.00429424850584349
0.003832558850272013
0.004205415939935879
0.004004887117810659
0.003995682125716974
0.003996677740690366
0.004293097361740965
0.0041358489149303165
0.00404328110074603
0.004419650077994904
0.0043598509737998465
0.0041064456173722655
0.003906590627836088
0.004169143751717341
0.003791012208674609
0.00408110652919352
0.003844373233208734
0.004196391558533974
0.00440612880095712
0.0039270179197631845
0.00408359440924181
0.004030154623912828
0.004118506450102717
0.004274294452606034
0.004060076547240592
0.004051188034069995
0.003885678728473666
0.004163080811363167
0.0040823538974219045
0.004331112454855537
0.0039441192382583135
0.0041639461838763134
0.004183544436395035
0.004320181230072766
0.00390988290524347
0.004262260459491686
0.00390642062406683
0.004165779892233383
0.0038740877062286125
0.004297363717966895
0.0038973928144606855
0.004267422456051107
0.0043976801527613775
0.004144615917306168
0.003988009160007197
0.004136735501288506
0.004053306078272789
0.004176577124041867
0.004145413135946978
0.004114452847645933
0.004012005886469117
0.004120281498076117
0.003781575124223755
0.003859676414628399
0.003997717980920667
0.003976296626967399
0.00434037080387163
0.0041246550076602315
0.004076504033146676
0.00397138515302555
0.004158020987010467
0.004147768898278001
0.004292779329870658
0.0044204435461216735
0.004144603435126626
0.004082007150678472
0.004001988087660639
0.0037839252607837176
0.004139087513105489
0.004188852585798486
0.004004129220965496
0.004060026618522424
0.0039580838084751924
0.004111314224110662
0.004578930629495204
0.004144258563640212
0.004228268701013555
0.004455977615596435
0.004331246447829825
0.00406577993636199
0.004060276818830195
0.004264725250437912
0.004056925441525781
0.004194276942535422
0.0038672206908251486
0.003958389358165958
0.004200327400710054
0.004143926174333342
0.00396697574985003
0.00398802164218674
0.0046128043053828335
0.003984873964676168
0.004287576458568369
0.004074225156353492
0.0040826990912181185
0.003970478905769537
0.004084044558829386
0.004019414616744358
0.0038986511119213935
0.0038837768662442606
0.004239847241079065
0.0040701052752813915
0.0038300709702237226
0.004092840276078362
0.004013671905827312
0.003889407120341861
0.004180134076397148
0.004056471541424163
0.00405838213531907
0.003892897794081826
0.004158444619291738
0.004027995382657367
0.004212175479671361
0.004129773814706401
0.003960096252267021
0.004368889390328514
0.00412985787896252
0.00434950764209298
0.004267089744434437
0.0043143454009243
0.004005893339706574
0.003945599021153668
0.0042925291295628845
0.004169840673408449
0.0039852207114196014
0.0037740074366151414
0.003737747730576146
0.00453985595756231
0.004133730870727524
0.003931983072937243
0.004354578395678001
0.004160800381622761
0.0038253647490229382
0.00429170164310173
0.004090345217311789
0.003928240645942286
0.004047214745355288
0.004070067828742765
0.0037643663300606436
0.004179515475987533
0.004220352713714286
0.004075267271840813
0.00403677486721276
0.003951422368122592
0.004332597541212153
0.003788520578112278
0.004166755846308953
0.003872384240331789
0.0038512311946368974
0.004095178252768582
0.00412390959299461
0.004089792895517492
0.004214307881310716
0.0038923167574144027
0.004125925787300481
0.004072461037612414
0.004214168584875168
0.00393468745726872
0.004271942440789052
0.0041417937726939864
0.004063561917519296
0.004347933188018984
0.0037072644314787824
0.004436840764207412
0.004080230549757851
0.004137275340903263
0.004276884504861047
0.004221607582970754
0.0039029174681473235
0.004300736631426156
0.004323487542606909
0.0041190462897174734
0.004015602160620043
0.004443512811482535
0.00392947365673411
0.004126040119376945
0.0038560642300936882
0.004583047082363065
0.004172305464354676
0.003992180845054488
0.0039157898769551485
0.004062578784725445
0.003849225607253548
0.004063654713440916
0.004078630809014971
0.003952314257942042
0.003997367805972994
0.0041318812519866716
0.004210245224878629
0.004056791448551492
0.0040678229702839665
0.004060294604470999
0.004231659400113617
0.004079651388347448
0.004175456570069487
0.004341067725562739
0.004638234636535978
0.003874677474561538
0.004053434767785814
0.0039762110097640605
0.003984733115293399
0.003583641335505009
0.0038358083776795066
0.004238953476002593
0.004079091887834869
0.0038607776300127548
0.004394843650712633
0.004373250740042886
0.004096218170689081
0.004012665683931398
0.0042133910271321805
0.004104987048321953
0.0036707938469276624
0.004396548669556676
0.003969671080206205
0.0038291949907880555
0.003988477417545377
0.004189898129490047
0.003940843193544515
0.004213071120004852
0.004014910542390197
0.004194674057510389
0.004387998171464012
0.004557539865672083
0.004065678086465067
0.004254798372294036
0.004134614028881474
0.00393444256042221
0.004263390067439367
0.004119085289203321
0.004113231996723851
0.003801167750971415
0.004104340055349015
0.004134331685496335
0.004234413830366827
0.004111973699263144
0.0039068336494255795
0.003993426660335653
0.00402182030779355
0.004160169299033605
0.0039303727252718405
0.004052644727863286
0.0038465896991042086
0.004311097748773827
0.004692405039580655
0.004456774834237245
0.0039378242055469696
0.004013232363162259
0.004189535150053032
0.004087651762212635
0.004151488236170894
0.004136249458109524
0.004097666132816872
0.004064902403979102
0.00396336356531532
0.004328308095884158
0.004143243287768996
0.004331607229700021
0.004131523898320716
0.0037617194926789816
0.0040060310831949025
0.004198604273915408
0.0038090285060912526
0.004127164423863365
0.0038773372336361077
0.0041800821552183945
0.004681566933029304
0.00400930525265168
0.0041579854157288605
0.004399258357349414
0.004276314397425946
0.0038946921806432486
0.004099474876814857
0.0039135181788802435
0.003979583600913519
0.004108473971547877
0.004327982885295569
0.004007934498371529
0.00424535753732914
0.004129398675399642
0.003996583069511726
0.0041240239250710745
0.004200441732786518
0.0038344838016034833
0.004418827894995009
0.0036965565673876787
0.004147198468533099
0.003858709514528131
0.003996379369717883
0.0042305120065251325
0.0042256842745296026
0.003938387134263791
0.004331938066059671
0.0038215379354620614
0.004119861293999086
0.003731572333402528
0.004013607502469017
0.004334318792749778
0.0037441748810047573
0.004085733989599447
0.0040744897140978275
0.004057593970653563
0.004150666053171
0.004087412168827385
0.0038171572471596667
0.0038303317774540167
0.003902139910404337
0.0038100668710645334
0.004059752889599222
0.00395877885490928
0.003862845305984014
0.0038558586550428244
0.0040334844650623996
0.004355884863803422
0.0041731008077384646
0.004065254454183797
0.004402532849115993
0.00390191654971267
0.003962791582623197
0.0039498547704570775
0.003921614776871292
0.00378290843196528
0.004305574970344207
0.004065132943389051
0.0042666339690758
0.004032619414859053
0.0040263243821477114
0.003879498027838787
0.003992859981104792
0.004412516951899884
0.0040761731967870266
0.004297154714711791
0.004116801431258674
0.0038206407421813495
0.004296389639148347
0.004301185228066513
0.004177050685041308
0.004206754551138665
0.004352336965423443
0.003933659699217962
0.003988012910521239
0.003983605382602739
0.003956730839835844
0.004070645114896148
0.004271034318276018
0.004019768542206073
0.004070975628945997
0.003923192981459328
0.004146860775764967
0.004147298765482801
0.004110055926649954
0.004265863590051095
0.0036832730084781244
0.004289395809488875
0.004070432361127001
0.004148687305403756
0.004529187092957052
0.004021425507588967
0.00406053762606049
0.004095431881280595
0.004310997774133924
0.0040981396938163115
0.004174793344402966
0.004253772489500297
0.003954916470066797
0.003947399033486153
0.00423893226215755
0.003799246227844185
0.004048381799841596
0.004214079217157787
0.0039362460009589335
0.0038111499784982865
0.004267190041384139
0.004259447046545006
0.0042933225976896534
0.004101741271428501
0.004283633437674007
0.0039450130033347845
0.004431103356751629
0.0042334413044954975
0.0040170479251810135
0.004136730197827246
0.004168255290102131
0.003802508237431221
0.003960877560524049
0.004255717101729591
0.003960335845652273
0.004227219729117751
0.004060871890624381
0.004451016212936417
0.004327914731423232
0.0037695086657222425
0.00426405859656715
0.003923959932279793
0.004185814259212918
0.004203596266705571
0.0041083758721649965
0.0041486660915587125
0.004056905780627956
0.0042445640692023705
0.0040491434472008005
0.004177036649914544
0.004223855869633794
0.004354088601984978
0.004318211213971022
0.003891784096517928
0.0041393395886702815
0.004124438825686845
0.0036682022417254285
0.004127296541580632
0.004029668580733845
0.00402715198581243
0.004389574500795028
0.004118393993283273
0.0041728914821735595
0.004088298755185574
0.003975758662609663
0.00433633311179863
0.004002629777172317
0.003725114915153573
0.004039010994006059
0.004242792771743014
0.0037942041891322886
0.003922377977177717
0.004363232618924608
0.004228009769040281
0.004261836827210415
0.004324363522042577
0.004053100503221924
0.003944124541719575
0.003906983552783651
0.004680587228439693
0.0039841717395238
0.0037545235161728857
0.003980257433502563
0.003889390887648278
0.004118719203871864
0.003970243062898327
0.004252694685527806
0.004435825488336195
0.004062546641648079
0.0039890387933149765
0.004122686866815509
0.004309399908648065
0.004066378758670217
0.003954802137990333
0.004007836076678847
0.004179495815089709
0.0041601586921110835
0.004292439761845504
0.004152387304708626
0.004235364380569947
0.0036929871328528555
0.004204050489116987
0.0043590681125956
0.0038587826495519277
0.0038796176633765127
0.004120413615793385
0.004085633692649744
0.004113083646313001
0.0039042579546071303
0.003918133157106629
0.00421338572367092
0.0038707382041812174
0.0038942133161825477
0.004101273013890322
0.004002890584402612
0.0035811837232770636
0.004287468982900385
0.003940162182237189
0.003945377535719021
0.0041995551464283284
0.004049155929380342
0.0038982616151780718
0.004140009993055085
0.003990288036800383
0.004142349522692525
0.004163669026748872
0.004067394034541433
0.004024393805045179
0.004379334571932304
0.004186704273775347
0.004058737613728006
0.004111616345597188
0.004125373465506183
0.004086495314648849
0.004194008956586847
0.003639962248139644
0.004262029920081737
0.004115679002029275
0.004077401226427389
0.003901785984942622
0.004233175193803942
0.003940514232441885
0.0038197401206963976
0.0040786292560677515
0.0038681394202607034
0.004034598162626298
0.004078450198323192
0.003848798546768037
0.004303330111885409
0.004067157869360422
0.004201006536760359
0.0038696979639509166
0.003924869607740047
0.004182882763675732
0.004136828619519927
0.003904250775888849
0.004332050845188916
0.003886942329395635
0.003718052931621765
0.004279588566882724
0.004226474314452132
0.003875326342791497
0.004273728095684973
0.0042408621946404814
0.004247715174917184
0.004301428249656002
0.0037910530834174773
0.003892105878902277
0.0043491537166312644
0.004109596723087077
0.003969556748129741
0.004060838194599795
0.0038817572437341496
0.004126335062145189
0.004119203371793826
0.004049931611866308
0.004065579664772386
0.0041162597163868974
0.004239082165515622
0.004233344758059836
0.004188384328260307
0.004164425048337014
0.004019882874282538
0.0037521964687149876
0.004517235288841804
0.0038941201979511273
0.003996450951794459
0.004538147188204225
0.004095310370485848
0.004152290758272965
0.003983068971192223
0.0040236075156366916
0.004261130851544006
0.003800038143023735
0.0039042847942232345
0.004153516912656307
0.003971158041819842
0.003920844397846587
0.004218574237536647
0.004036310360188622
0.004119312400409029
0.004135167903622992
0.003936104829266365
0.0038932479690294997
0.003945366928796499
0.004347239694532117
0.004302325442936714
0.003828953844455584
0.004138556727466035
0.004112647531852188
0.004275649296502403
0.004315028287488645
0.004115700215874318
0.004279695720240907
0.004027580804351398
0.004160952160237852
0.0038138437559072412
0.004217096329898312
0.004185011737110847
0.00368532289880858
0.0038214254786426176
0.0043455362286352935
0.004196175376560587
0.004131631051678899
0.003967079475003973
0.003973630011484349
0.003917026638261012
0.0042448945832522225
0.004235460927005609
0.0040396920053133835
0.003701748831767446
0.004214406303003398
0.003857640559424705
0.0038016163476117712
0.0038802933712225765
0.0040188373305909755
0.004055114822270774
0.004397229680864001
0.004249745404349818
0.003893676904772032
0.003913280460752014
0.0039475940016144954
0.003945388142641544
0.004067073805104304
0.00409845772568662
0.00378112995578764
0.004152902179964297
0.004290064338616659
0.003925779283200301
0.0039072750673476535
0.0038077951729896297
0.0043618993111830835
0.00408809660833895
0.004124672793301034
0.004263829610104421
0.003977211928198714
0.004183458496881894
0.004065502779234549
0.004187728281312066
0.003971129649256516
0.004205728668344926
0.003886014545984778
0.004259770704186375
0.004231741589112716
0.003998481181227092
0.004132227998730106
0.004059050664446853
0.0040430645964628425
0.004027655814632215
0.004057826063010732
0.004324715572247271
0.004155768949833387
0.004105321312885844
0.003919484250488957
0.004057599274114823
0.004257986924547475
0.004022024007587393
0.003980482669451251
0.004153143648606568
0.004318450807356274
0.004130211804424235
0.004086296918316267
0.004524904504037539
0.004134705271855874
0.003958861366218178
0.004141775987053184
0.004327198148834301
0.004142249548052623
0.004397138437889601
0.004096868914176062
0.0040331876470371345
0.0041814332486007225
0.004288488009285642
0.004232387029138435
0.0042414504100261865
0.004274966409938057
0.0043316128554710814
0.003956612757245339
0.0040327265682172375
0.00401445289177454
0.004240966242104224
0.004365141659872296
0.004119028504076671
0.0042963540678667405
0.0043084220793154744
0.004064012389416672
0.004421768122197696
0.004254957329627407
0.003855871137222367
0.004356258450162961
0.004257743902957983
0.004327435866962531
0.003877489012251198
0.004240521073668109
0.004090910021285631
0.004249752583068098
0.004056251608936736
0.0039352272968834765
0.004021028392614001
0.0041734313217883165
0.004136504961878559
0.004296475578661486
0.003970378608819835
0.004331462952113011
0.004216322200359566
0.003947050411485699
0.004349264620503488
0.004042941210411076
0.003984639997061978
0.004175218851941258
0.004171753142560378
0.003986239737804859
0.0041636474905940276
0.004305037005986473
0.004371239849198277
0.004273284802505878
0.004138726731235293
0.003988357782007652
0.004295106699638355
0.003962582579368093
0.0038684771130288354
0.004355700824907401
0.004002650991017361
0.004263952996156188
0.004228604840834467
0.0041212911481762725
0.003856426887220905
0.004180706059089269
0.003902572596660911
0.004075260093122533
0.004104111068886286
0.0041196039149730326
0.003829754491300635
0.003974605965559918
0.003920603251514117
0.004297810761660032
0.003941309575825674
0.0037787617112770753
0.003972282346306261
0.004033840265781135
0.004220488581945595
0.004078652345169815
0.004079787256578757
0.004148896630968661
0.004315380337693339
0.004013124887494276
0.004446213445299971
0.004177369039221415
0.004507424618031411
0.004090239616900828
0.00384201216741645
0.0038031820700202656
0.004202597223527937
0.0046407493562003735
0.004082927755371047
0.003675419432076568
0.004150712553684929
0.0040653510006194585
0.0042694473820224805
0.004073488473353373
0.004046900141689221
0.004347355901865601
0.003711797220706068
0.004426970993499985
0.003936231643522371
0.004193569413921792
0.003953567251941489
0.004391377941331752
0.004221391078687567
0.004057364984190834
0.004506421824339736
0.004190993719103342
0.004001433890609321
0.004012973108879185
0.004056771787653669
0.0041423601296150464
0.003860132189987036
0.0040184314839505075
0.004232304840139336
0.00439642715876193
0.004021478864511377
0.003939184352904601
0.004253614967910581
0.0038156827677255723
0.004073930213585247
0.004078652345169815
0.0040497116793788805
0.003953440437685482
0.004593653096557248
0.00459615345878508
0.003996348779587737
0.0041902199118743965
0.00430179465729726
0.0038852388634988124
0.004382144556674743
0.004280142763934042
0.0041066617993456515
0.004193805256793003
0.004256421202138981
0.004106584913807813
0.004084180427060694
0.0037787723181995966
0.004402298559192002
0.004089666081261486
0.004360269302619857
0.004128755110630943
0.004360312052619744
0.004020897827843954
0.004226903250194664
0.0041308784582949985
0.003927584598994046
0.004176797056529295
0.004167341864127837
0.004227698593578452
0.0042729380557624454
0.0038152413498034983
0.003998021977664214
0.0038148855490847617
0.004031920617910925
0.004130876583037978
0.00380080852204844
0.004279275838473675
0.0040967492786383375
0.004276555543758416
0.004210132768059186
0.004317183778230064
0.0040275505365310535
0.0037954053791565464
0.004155867371526069
0.003826712414201025
0.004225782696222285
0.004043202017641372
0.004291081167435095
0.0039910425054413045
0.0038449399124395943
0.0036248805521546254
0.004096095106947117
0.004079419295990279
0.0037074109066326127
0.003565421015984721
0.00391743248490148
0.0038646415678024577
0.004397558641966632
0.003924535343176156
0.0037542107877638385
0.004029893816682534
0.0039584143225250435
0.004098940340661362
0.0039438921270526055
0.004344778331790131
0.004043312921513596
0.004179061575885917
0.004271699419199561
0.004533548442671424
0.004228819469860633
0.00429634876440548
0.003952886240634165
0.004219248070125691
0.004227680807937649
0.0037061526091719046
0.0044389890762305505
0.004138401520646703
0.0041382118559796215
0.0038718534546923356
0.003646931113440031
0.0037507344714604366
0.003942803716157592
0.004085633692649744
0.004254599975961453
0.004242229520716394
0.004037439968136303
0.004132821195267271
0.0041158970592596825
0.004090484513747338
0.004461607869694036
0.0040347480659843685
0.003932201130167651
0.004110942513008144
0.003912370785291761
0.004031681024525675
0.004333478824109081
0.003804663728172641
0.004075932050454555
0.003884030494756274
0.004003660963427316
0.004260682254903649
0.004285107917108101
0.003876813304405134
0.004039595458877723
0.004134912399853958
0.004029332440912934
0.004318540175073653
0.00414134517605363
0.0035551708025092746
0.0039466108688206445
0.0038318744107604472
0.003961454524367632
0.004072327044638127
0.0038261619676637475
0.003914526276033179
0.004195719601201951
0.004153178897578375
0.004198740142146716
0.003710989395142737
0.004235457498801368
0.0037510543785877646
0.004289281477412411
0.004450340505090353
0.004111058720341629
0.004169713536842642
0.00417555841996641
0.004277006015655792
0.004045538441384371
0.00410093874932643
0.004125475315403105
0.004039026904389842
0.0037608650493981574
0.004138424609748767
0.004678541088623278
0.0039846543544985406
0.00396537975962119
0.004328454571037988
0.004375386569886482
0.003931521994117346
0.003749372448845786
0.003832667878887216
0.003947575893663891
0.004027772021965701
0.0038816391611436432
0.003948063812099894
0.004160435849238525
0.004193449456074266
0.004050151544353736
0.004123101767431279
0.004043411343206276
0.004217344654949063
0.0041570004076779896
0.0043768413884227525
0.0038870316971130153
0.003933770603090185
0.004027543357812771
0.00419731216322655
0.003967520892926046
0.0040807847468091706
0.003927134127096669
0.0038763556537894767
0.004170055302434615
0.0038332504685018596
0.004004466913733629
0.003959424294935
0.004273740577864516
0.0038287214297886146
0.0037787564078158144
0.004138097523903157
0.004005119532477628
0.003960920310523938
0.004075840807480155
0.0042393842870021466
0.0038866061895747235
0.003943693730720021
0.0038677730126194464
0.0038532439607385275
0.003998280909637488
0.0039016682246619176
0.003973635314945611
0.004092840276078362
0.004362673118412029
0.00426855549220303
0.004329333978677897
0.0038409915880839723
0.004253128924731599
0.0043034603543456555
0.0036417513312398055
0.004344748063969785
0.003865347543468867
0.0038352632346034905
0.003945692139385089
0.004097691097175956
0.004187742638748627
0.0042570647669076785
0.004412298572359677
0.00408472214193247
0.003956487818246353
0.004239709819900538
0.0039389322773398065
0.004080675718193967
0.003874232306125423
0.004175569026888932
0.0037446144236698117
0.004037001978418469
0.0039711171670769735
0.00426776014881924
0.004062766574135507
0.004147001947457536
0.004188409292619391
0.004105407252398984
0.004220681674816917
0.003922059945307407
0.004081712207910228
0.00391452440077616
0.003922047463127865
0.00398816811734057
0.003923187677998068
0.004288800737694689
0.004032276096319861
0.003990963744646447
0.003656407519686532
0.004166907624924044
0.00411186467064794
0.0037230199600528434
0.004136808958622103
0.004168468043871277
0.0038593118822441625
0.003943899305770887
0.004034281683703209
0.0042506429199403286
0.0038047443642245196
0.0039019040675331274
0.004126606798607806
0.00424164725341155
0.0038130555912417336
0.0035689154402387263
0.004257272217215563
0.004145974189406777
0.004242099278256145
0.004178273411220409
0.003904946144632736
0.0040093858887035585
0.003871951876385018
0.0042189031986392764
0.0039383837060595495
0.00412400083596901
0.003754214215968078
0.004008846049088802
0.003929606096761178
0.004042512274668545
0.00401356630541635
0.004222265182866215
0.00429419139840704
0.004236805163979455
0.0038854800098312827
0.004113982714850733
0.004006586833193441
0.004132008066242678
0.004134247621240217
0.0040744522675592
0.00406592828677284
0.003699173136948995
0.004040031573338536
0.004190413004745718
0.003982843735243534
0.004099694809302285
0.004159715398931989
0.003948399951920808
0.004510464819874
0.004121328594714899
0.004250181841120431
0.003972362982358139
0.004182889942394013
0.004075673118481282
0.00369680489243843
0.004200981572401274
0.004023480701380684
0.004193798078074721
0.004247044770532381
0.0042934406802801585
0.0038931370651572763
0.003972603806380809
0.004189667590080099
0.004083712169522516
0.0037790869218656646
0.003934989578755247
0.0039529971445063875
0.00424389929058863
0.003974741833791227
0.004254576564549587
0.004307285292649512
0.004112082727878347
0.004207669530060179
0.003944796499051599
0.004066832658771833
0.004244007996894034
0.004183109874881441
0.00413074634057773
0.00393477152152484
0.0040620783841098995
0.0038099044855269214
0.004361656289593592
0.004298243447916605
0.004220250863817365
0.003913718450469848
0.0040976982758942375
0.004052317642017677
0.004018658595156215
0.004259432689108444
0.004249164689992193
0.004594997011221295
0.0040913994926688535
0.004096781421715703
0.004284334109879156
0.004002427630325693
0.003943293627054178
0.004133368213600308
0.004069181242384574
0.004205062014474164
0.003975099187457183
0.004153073619477213
0.004196504337663219
0.004014388488416245
0.004147405918840984
0.003957960422423426
0.003963917762366638
0.004097212232715255
0.00411387898969679
0.004070310850332257
0.004433904287518766
0.004192902760051029
0.004223078311890807
0.004337672045311216
0.00402706074283803
0.004238127864798459
0.004164289180105706
0.00396697574985003
0.004118390242769232
0.004331384191318154
0.0042692489856898976
0.004081129618295583
0.003880204003505197
0.003836614327985818
0.004159214998316443
0.004010535157549063
0.003956267885758926
0.0040849152348037925
0.004202707805090361
0.003827732993533503
0.0042138237133887545
0.004060973740521303
0.004215626831615678
0.00404070883413182
0.004268664520818232
0.004411582312080544
0.004129838540374497
0.004118506450102717
0.0037919290628531444
0.003934085206756254
0.003894711841541072
0.00391589172685207
0.003934880550140043
0.004126166933632951
0.004209138706033013
0.004002563498557002
0.004062013980751604
0.004099355241277133
0.00367711727220233
0.004218801348742355
0.003942642883567198
0.003880060956555607
0.004042639088924551
0.004247398695994096
0.004367084074534769
0.004048011963996099
0.004214860203105014
0.0038794245705051893
0.0040584627713709485
0.004101397952889307
0.004163994237337462
0.003898188157844474
0.004007267522190966
0.004054196092835218
0.003967438703926948
0.003909788234064829
0.0040673921592844125
0.0038543303791729565
0.004001299897635032
0.004006374079424295
0.003991882151772202
0.004103183607785228
0.004006374079424295
0.0040794514390676455
0.0040632098673146
0.004174775558762162
0.003987492409494505
0.0038800700105309093
0.0037472472259247112
0.0038849155281672427
0.0038618266019085573
0.004014729931698417
0.0040011068047637105
0.004021874104229323
0.004043507889641938
0.004189748226131977
0.004213153309003951
0.004437428657283317
0.003914063321956261
0.00414471776720309
0.00390472996265935
0.004245260990893479
0.003981835638090599
0.004064015817620913
0.003939593950059109
0.0038814211039132364
0.004060410811804483
0.004042287038719856
0.004194486268100327
0.003943386745285599
0.003780545490915977
0.004166233792335
0.003998926349663208
0.00421113711469808
0.004155068277628239
0.003961695993009903
0.003861619151600672
0.004042950264386378
0.0040607734689317
0.0044199752885834935
0.004273729970941994
0.003972841846818842
0.004261356087492694
0.00423499454472445
0.00392465497871388
0.004215176682028103
0.004126831712246693
0.003913816872162529
0.0041285173925027134
0.003948932612817282
0.004156321271627686
0.004348353069786214
0.0040480422318164445
0.003809765189091372
0.004328426178474663
0.004483804906133272
0.003933163049116457
0.003932426366116338
0.004109625115650402
0.00403541129165089
0.004113884293158052
0.004070777232613414
0.0042612398801592085
0.004196631151919226
0.004075846110941417
0.0038774640478921145
0.004072657880997777
0.003764909920189441
0.004073243898816662
0.003816899868133613
0.00422374684101859
0.003925793640636863
0.004055912040911583
0.004115568098157052
0.004052982420631419
0.00393501454311433
0.0045435768484024235
0.004188371846080764
0.003842369521082406
0.004150700071505386
0.004007952284012331
0.004160346481521145
0.0042568554413427735
0.004125820186889518
0.0039762913235061375
0.004117140999283826
0.0040454453231529505
0.003991076201465891
0.004201147708452929
0.004005107050298086
0.003986658066624869
0.004165542174105153
0.003999405214123908
0.0038315114313234306
0.004163407897208777
0.004418970619634799
0.00439521005835389
0.004200225228503332
0.004031702560680519
0.0037290825780972175
0.003938819820520364
0.0041172500278990306
0.004226354678914406
0.004289025973643378
0.0042542407470384765
0.003915650580519599
0.004182103652985525
0.003941179011055626
0.004107818246909437
0.004086175407521521
0.004020574492512385
0.004100590127325976
0.004281928418829963
0.00399106559454337
0.004304016426653995
0.004370212091147518
0.00408383025211302
0.004142029615565196
0.004145926135945629
0.004486401814796765
0.004028217190401816
0.0037632136330108985
0.004167129110358691
0.004197190652431805
0.003907971989038762
0.004349009116734456
0.0038214058177447933
0.004033386365679518
0.003975220698251927
0.003906774549528545
0.004051626023787829
0.004414134155973767
0.004141439847232271
0.004110164955265158
0.003766005509802736
0.003931068094015729
0.003956736143297105
0.004001203351199372
0.004184591533033816
0.004032605057422491
0.004615626449995014
0.00432621501604045
0.004012104308161798
0.004261114941160223
0.004404884860932974
0.003883893073577745
0.004394043003867584
0.003991296133953318
0.004295108252585575
0.004428638565805402
0.004198974432070706
0.004230197402859065
0.004202152055091822
0.003925321954894444
0.003884243248525419
0.004048957533047759
0.004015382228132617
0.003987800156752092
0.003875227921098816
0.004111291135008598
0.00418455596175221
0.004058258749267305
0.003974766798150311
0.0040464443663305845
0.003942905566054514
0.004309657287674119
0.004377182831704924
0.003847986970690664
0.003992749399542369
0.003947290004870949
0.0038724254373844573
0.003930622925579614
0.003760627331269927
0.004154961124270055
0.004023055193842393
0.004132901831319149
0.003837620549881733
0.004043811886385484
0.004123116124867841
0.003757476225555115
0.004172310767815936
0.004300180559117817
0.003920730065770123
0.003762539800421855
0.004317964764177291
0.004180302087705822
0.00376058458127004
0.003960990017343493
0.004248283407095265
0.004344998264277557
0.004001993391121901
0.004048383675098617
0.0038994124369707965
0.004203399745630008
0.004312903064567572
0.0043306460725743776
0.004323804021529997
0.003946607118306604
0.0041450592104852624
0.004048239075201807
0.004407678612981832
0.004191878430204512
0.0041170247919503425
0.004154635913681466
0.0043989044318877
0.004146426536561175
0.0039740483403043585
0.004020792549742792
0.003928004803071076
0.004286105407338514
0.004126490591274321
0.00415300778037526
0.0041845540864951895
0.0039650651559551215
0.004153157683733331
0.004029339619631214
0.004086518403750914
0.004244921422868327
0.004154603770604099
0.004200345186350858
0.004038446190032218
0.0040644591108000075
0.0038715263688467254
0.0039543819339133025
0.004098218454611171
0.004071989351869995
0.0042297166631413445
0.004160342731007105
0.004354208559832503
0.003976436245712749
0.004120413615793385
0.004231271456317517
0.0040848258670864125
0.004067635180873904
0.003909573605038664
0.004086867025751368
0.0038765793367909443
0.003971562013203289
0.0038793693383257595
0.003861611972882391
0.0039813692558094416
0.004316974452665159
0.00423570052039086
0.003941177458108408
0.004243788386716406
0.004295319131097701
0.004060748504572615
0.003812528233806519
0.003983834046755667
0.004279104398960762
0.004083168901703519
0.004098466779661922
0.003876911726097816
0.004023825572867098
0.00368620793221955
0.004151465147068829
0.004355100449651955
0.003925187961920156
0.0038129874373693975
0.004058153148856341
0.004116586802232508
0.004069974710511345
0.004166013859847573
0.003980472062528729
0.004267220309204484
0.0043251694723488885
0.003807364361990078
0.004093977062744324
0.0038464000344371257
0.0039075536602187514
0.003991199587517658
0.00404703258171629
0.0043748183377084
0.004075166974891111
0.003982261145628892
0.00372338449243708
0.00411547685518265
0.004341058993897238
0.004261109315389162
0.003945618682051492
0.004228497687476284
0.004136680269109076
0.0039523373470441055
0.00385494897958257
0.00411443318674811
0.004090005649286637
0.003952012136455517
0.0039196792186173
0.004069072213769372
0.004057034470140983
0.004306398706291322
0.004326304383757831
0.0042095660888283246
0.003960559206343941
0.004009083767217033
0.004113355382775618
0.0038917663108771245
0.004292225132819338
0.004082464801294129
0.004061231119547358
0.0037276205808426657
0.003809350288475602
0.0037413848794699413
0.0038373971891900657
0.003987063590955537
0.003940648225416172
0.003945365053539479
0.004321374801865377
0.004082357647935945
0.003976756152840076
0.003870815089719055
0.004155885157166871
0.004284650588802243
0.004427825436780809
0.0038089016918352466
0.003896045149282598
0.00407651651532622
0.003964065790467689
0.004222939015455259
0.004181079645448808
0.004153606280373686
0.004075615571531467
0.003971814088768082
0.004097909154406363
0.003966314399440528
0.004375483116322142
0.003833938658527466
0.004135856093648598
0.004271032765328798
0.004618551997451338
0.004114438490209369
0.004209562338314284
0.004111398288366781
0.003995104839563592
0.0041152410123114404
0.004272916841917401
0.004591413541559709
0.004035312869958209
0.004103194214707751
0.003950317724533995
0.003931623844014268
0.003909911297806795
0.004252814321065531
0.003996037926435709
0.004033727486651891
0.003957406225372108
0.004321099959508322
0.0040770707123775375
0.004268998785382124
0.003926011697867269
0.0039822914134492364
0.004071665694228625
0.004362224521771672
0.00403386523014022
0.00410623816706438
0.004116808609976956
0.0043600780850055545
0.004164519719515654
0.004300645388451756
0.003921268030127859
0.004115677126772254
0.003703198346842455
0.0038482890921771895
0.0038774568691738323
0.003990171829466899
0.0045632788260750855
0.004108125671857223
0.004145375689408351
0.004091290464053651
0.0040408375236448465
0.00406672363015663
0.0037970085481036676
0.003812410151216014
0.0039925169848754
0.004088402480339516
0.00399983602512346
0.0039218418880770005
0.004266873562461051
0.004186734541595693
0.003923834670971007
0.004165304455976923
0.004067628002155623
0.004092500708053209
0.004103179857271188
0.0038515904235598727
0.004158371161958142
0.004038582058263527
0.0039044975479923805
0.004027335907504887
0.004282512883701628
0.003717699006160049
0.004034181386753507
0.0041474112223022445
0.003882668794451423
0.003954610920376031
0.003999741353944819
0.0037962222586951804
0.004164775223284688
0.004509329908465058
0.004099685755326982
0.003969681687128727
0.004321491009198862
0.004213069244747831
0.003915729341314457
0.0037995698854855556
0.004007614591244199
0.004007512741347277
0.00423072818849852
0.004084057363318729
0.004145302232074754
0.004190856297924814
0.0039491165345097385
0.003995022650564492
0.0038509953517656867
0.004209101581804186
0.004242664082229986
0.004302697154039232
0.004061644144906108
0.0039635744438274445
0.0038953731919505745
0.0040314845034501124
0.004175687109479436
0.0038965993463339166
0.004362213914849151
0.003940155003518908
0.003895058588284506
0.003923881171484935
0.004186162558903571
0.004189653232643536
0.004502160771575067
0.004282032143983906
0.004234788969673586
0.0037820199703500704
0.004087326229314245
0.004231302046447661
0.0042193446165613505
0.004182886514189773
0.004150231813967207
0.004170403602125269
0.0041870794130821065
0.004188654189465903
0.004073140173662719
0.004180761291268698
0.004108361514728433
0.0038382909542665367
0.004528622288983212
0.004365246937973459
0.004163538461978825
0.003992641923874385
0.004073365409611407
0.004053675914118286
0.0041898678616697025
0.004154171084347527
0.0043667232926645734
0.004345430950534131
0.00424680019599567
0.004079322749554619
0.004301989625425603
0.0041018162817093185
0.0041433719772820225
0.003724381982667494
0.00392408487127878
0.00408247010475539
0.004061426087675701
0.004035309441753969
0.0040222367613565405
0.004382995249441525
0.00408021994283533
0.004075506542916264
0.003790683247571979
0.004091371100105529
0.004273942724711139
0.003996129169410109
0.003971345831229904
0.0043834903465958105
0.003981840941551861
0.004148875094813817
0.004009841664062196
0.004037341546443621
0.004220493885406856
0.004022145518382139
0.004138276259337917
0.004339023138693544
0.004073544145046166
0.004299851920324987
0.004340701640231282
0.0040377776609044356
0.003974252040098203
0.0043365511690290365
0.0037275365165865466
0.004142031490822216
0.004166467759949189
0.004058954118011193
0.00407267534432878
0.004024056434586847
0.004023807787226295
0.004270912807481273
0.0038629811742153224
0.00404703600992053
0.004174223236967864
0.004127268149017308
0.004002606688070253
0.003964561004825536
0.004259355803570606
0.004308740433495583
0.004201887819657287
0.003749456513101905
0.0041487573345331125
0.004000641975429771
0.00417725095663091
0.004253486278397554
0.0044196054527379965
0.0043271016023986395
0.004364255073514106
0.003931184301349214
0.0039373631267270726
0.004139650764132109
0.004030555167092035
0.003952208979840881
0.004068712984846396
0.003801380504740561
0.004131334233653635
0.004059962215164128
0.0037805258300181526
0.004142158305078223
0.00419562305476629
0.0038964831390004315
0.0041870438418005
0.004114093618722957
0.004162408854031144
0.003988715135673608
0.0041477742017392615
0.004100929695351128
0.0038865955826522013
0.004206999447985176
0.004282514758958648
0.004417725126663434
0.004149575767018966
0.004008656384421721
0.004076166340378545
0.003866309140107874


==> data/cov_reg_bootstrap_0.0061.txt <==
# 0.006088992871862401
0.004729755957434724
0.004952393121688156
0.004802676331656784
0.004448267774699075
0.004835322663632438
0.004974883561446859
0.005011358128726252
0.004718425820388112
0.005057672224518593
0.004694082899106831
0.004957545815959642
0.004818956883535033
0.004707463155264515
0.005375998426709088
0.004774310695856352
0.004860619748564323
0.005200298610536749
0.004485402681223905
0.004843762506473252
0.004331515163825629
0.005151649950639145
0.004989030345181424
0.004638605836599646
0.004893952021749054
0.005153851145262779
0.004679585823084668
0.0051600626123297745
0.004739892468725925
0.005005601563091761
0.004896472642741503
0.004293899753904654
0.005096256537164571
0.004854578737935637
0.0049541990411348
0.004780764783401234
0.004743023804223066
0.005506111912814469
0.004632098965940935
0.004563023049575279
0.004673949467043952
0.004559348426053395
0.004752583625301446
0.004947393082115776
0.004923344607343458
0.005129770225385134
0.004935312640044947
0.004634242113495599
0.004748684183040882
0.004496744398971828
0.005168924911497766
0.004945380145669658
0.004587656636888645
0.004773888239529177
0.004657307664280583
0.004947961972104162
0.00475079550759401
0.004839133719300762
0.005208058733206381
0.004757125605068241
0.004884729428778695
0.0052881469394363756
0.0045657591098954295
0.005338103213645272
0.004998090281937909
0.004993814945426103
0.0047102588418401784
0.004808460700545252
0.005093827365429172
0.004830676074720741
0.004953010057230743
0.004767151286176646
0.004963448815255344
0.005180335634912179
0.004632897316519353
0.004499077383890549
0.004748247083347585
0.004704402404620408
0.004779403763872326
0.004655676938831876
0.004955556280186835
0.005057624178964392
0.004951024301934811
0.004583827779481116
0.004749501914545049
0.0049051279249100205
0.004936462862097507
0.004999017264438332
0.0053068101009740905
0.004870533020303387
0.004697921135925343
0.004945603385221796
0.004744367022012769
0.004962613282011971
0.005260097571631676
0.004974322471682911
0.004728035266207235
0.004853322327551631
0.005017816858122488
0.004672090764483482
0.004831709245552608
0.005552710453601002
0.005055903487736903
0.005434325538092307
0.004334992149759017
0.0047325726041226755
0.005232889958108242
0.004586512635873979
0.004768425498299856
0.004630917782261315
0.004696911987870574
0.0051639798563295446
0.004839617381069992
0.004736364278865252
0.004907460909828742
0.005148232590961269
0.004907571740011539
0.004935380066524896
0.005010718653884833
0.004875099022847281
0.005406250568323963
0.004887764577459159
0.004929298810566446
0.004750467658896967
0.0048262015214338965
0.004551675110789462
0.005072808775382177
0.0046990829386792145
0.004746656603228643
0.0044868149046801
0.004307586898647088
0.004761438124245
0.004579526841005667
0.005149662616156669
0.005026232678186202
0.004611300457072994
0.00502957323197315
0.005045912788003122
0.004702101864807013
0.004738464022717067
0.004597990785768344
0.004859785794507493
0.005120888545291396
0.004759545397392661
0.0047688719774041325
0.004647903656274391
0.004757745698983911
0.004668218503373102
0.005194612629755291
0.004752213952088099
0.004908837529806526
0.0047319153275420505
0.004560166157557562
0.005121508639207066
0.00484124968570524
0.004714725594902585
0.004462922242979971
0.004754503533303972
0.005236945213440996
0.0047816979869395515
0.004580850677869622
0.004821306091006419
0.005163460591081902
0.004560029725411122
0.005009611835535122
0.005209332945329592
0.00499469072399924
0.004800441734845069
0.004712951498457479
0.004279468525175896
0.005171455534004983
0.00465076212747865
0.004795526923491844
0.004732157948019937
0.0048262883288395925
0.0047856346118650694
0.004616154062984164
0.0049176826493390995
0.004749057014627316
0.004840349884355003
0.004383226153553882
0.00493322069641757
0.004765867694642452
0.004509814608171675
0.005146359245034676
0.004991550966173873
0.005058001652402177
0.00500410411141641
0.004733346931923993
0.004813666177930564
0.005277727562337523
0.005141135965910156
0.004737336244255066
0.004664691892698971
0.005283389520341881
0.005120297211712451
0.005030104939296581
0.005072214283430147
0.004470880003238097
0.004871218961512466
0.0048593199344774685
0.005257920399785142
0.004477462722704984
0.00484654197049625
0.004408351202860916
0.004827260294229406
0.004732596626899776
0.00507990697961983
0.004781494128313162
0.004794692969435014
0.004712418211947505
0.0046451001694742915
0.004562859436278654
0.005192896580379153
0.0049524093442408195
0.004532047784086371
0.0049461544734709754
0.0050372209452734405
0.005131415689908236
0.004937799858849316
0.004859912847242954
0.004872009511866447
0.005195181519743676
0.004964859459524997
0.004823473261338184
0.0049460498643260735
0.0048121415451050295
0.004531912931126473
0.004643249267138258
0.004627563207212037
0.004487271385299144
0.004865049318961777
0.004892128300563205
0.004554583206734464
0.004788301666518728
0.004720241119245735
0.0047983753931813335
0.004808084806294009
0.004889967351269335
0.004611967113064598
0.00489455431392552
0.004688904602871705
0.00468581509189087
0.004940405708060919
0.004887566939870663
0.004860084882867807
0.0046830465864653925
0.005142303989701924
0.004373997339545629
0.004863441037103627
0.005102908262297948
0.0051547975086889495
0.004753616796133314
0.004871434400840166
0.004567806070633416
0.004808794770280187
0.004525544071800745
0.004645693082239778
0.004765473998652005
0.004705991305552808
0.004958647992458001
0.004893908618046206
0.005217706940877001
0.004929213582347292
0.005237011060734402
0.004996660256742508
0.005091254918405647
0.0048036582985613654
0.005040525895581976
0.0044668038835013295
0.004725170573965081
0.0048331376915614664
0.004938548584686991
0.004857115581480749
0.004488002309397615
0.004987163220292726
0.0051095824310218845
0.004839358538039441
0.004714664389460531
0.0049516250149247345
0.005042418622434317
0.00489461236099449
0.00487776607750094
0.004738222981425723
0.005013695755496327
0.004538277052892572
0.005025389344718393
0.004956073966247934
0.004796741509359543
0.004588562754985052
0.004863551867286426
0.004728809594008553
0.005086309863237427
0.0050685846427976555
0.004951445179075444
0.00470644620698531
0.004883031181141765
0.00500055811981653
0.0043898376333574955
0.004637500501728202
0.004387323233402941
0.004713848237142906
0.004643292670841106
0.004729076237263539
0.004809940350481396
0.0047427331381909785
0.00502146745886727
0.004896223801225722
0.004925889251113008
0.005070495171389203
0.004771307992281216
0.004787051477172616
0.005062561433908175
0.00485896026277889
0.00459797456321568
0.004829006587420538
0.004629809384725061
0.004401669233912543
0.004670249241558426
0.005050352359915343
0.005196244934390539
0.0047794377881641955
0.004869146398810836
0.004746700006931491
0.004953071262672798
0.004586976916717463
0.00446011717699333
0.004929668483779795
0.004402107912792383
0.004882497894631791
0.004680599612990787
0.004919229725755194
0.004547088148133278
0.005263815598856408
0.005280127973736195
0.00479707557909448
0.004932516953469285
0.004811064970570312
0.004671076974577362
0.004935535879597086
0.005146315841331827
0.004530920005624368
0.004631203806442051
0.004997545414726625
0.0052272039773267834
0.004769397463689669
0.004966580150752485
0.0049412234395650855
0.004783041204729256
0.0044530941994600625
0.004908587109104201
0.004760208895011179
0.00480844911984394
0.004823089566862503
0.004980416887529214
0.004764259412784305
0.0048295289153329896
0.004744426648268282
0.004788704741920157
0.004621102898629261
0.004898805627660226
0.004988777723188768
0.004897231370093948
0.004867648947135485
0.004919101093833189
0.004900499137737529
0.004608876022897222
0.004670243020520532
0.004669405908090616
0.004596759977347981
0.00521693103388914
0.004978127306313339
0.0049419031597362694
0.004851937285245623
0.005187186576820595
0.005035061575166113
0.004971363171810622
0.004857572062099795
0.0048684829011923164
0.005042561275618652
0.004839639824660549
0.004584465675135993
0.0053939368851862275
0.0047747989994769355
0.004516422929602205
0.004798987686872569
0.00500414751511926
0.005177150894197421
0.004755869194684235
0.004799141920758214
0.004905963458153392
0.0046005470102392036
0.00496576399843486
0.005005273714394719
0.004796585696287354
0.004833368731338041
0.0046220648625043045
0.004852816222191843
0.004846413338574246
0.004950007353655606
0.004816593654801315
0.005151778582561149
0.004847199247076875
0.004648231504971432
0.004774395924075509
0.004927068855606085
0.004753865637649095
0.0049395879765567535
0.0046548638491790625
0.004828955383493252
0.0048497779151382946
0.004734431306683148
0.005045480952264965
0.0046558792182717235
0.004549231295687941
0.004669474913757108
0.004919032088166698
0.004902642285292193
0.004721805997401034
0.004947675947923426
0.0049749347653741454
0.0046184676669771395
0.004949922125436451
0.004960343081721847
0.004891646217980518
0.005030215769479379
0.005050688008836821
0.004740951241521436
0.005298109835916184
0.0047947619751015046
0.004615950204357774
0.004466604666726292
0.004975701292951025
0.004617651514659515
0.004797729697302019
0.004983480796546405
0.00498570601394714
0.004692456815509479
0.0051076206985030525
0.00498786696324101
0.005010272174780557
0.0047864685659219
0.004840176269543608
0.004801060249574199
0.005081953940357818
0.0046998300853303455
0.0049877383313190055
0.0044871605551163474
0.0046283135122362545
0.0048255830067047666
0.004742448693196786
0.004853675778212316
0.005344162026013164
0.0048039443227421005
0.004836407038391589
0.00474330824921726
0.00485080950678362
0.004708445122169098
0.004972129699387503
0.004768777369773998
0.004750973764256756
0.004581152924603021
0.0047527728405617154
0.0044154160049104905
0.004927888166296793
0.004677296241868795
0.0051099599044596685
0.004601570179556303
0.004828688740238265
0.004634532779527687
0.00552437664080211
0.004454463019213407
0.004845457595737098
0.004916365033513039
0.004819715610887477
0.004912640785250413
0.004605819914104467
0.004594109145246985
0.005045130659977366
0.004960522917571136
0.004967860583913592
0.004949829096992859
0.004969341813036278
0.004822408267504777
0.0051239942788248935
0.00522662728711396
0.004866839015855756
0.004960370262872032
0.004601382543482578
0.004755629732579432
0.00478237148607284
0.004516707374596397
0.004374987106674647
0.004855216633590515
0.004787217291759575
0.004833868615659936
0.005258754353841972
0.005226497076005416
0.0051167836652179
0.0051404290645887885
0.004688904602871705
0.004916143373147443
0.005313132398223885
0.0045689772527982685
0.004576462931988476
0.004988461455193038
0.004766813435964834
0.004780833789067727
0.004994165237713703
0.004795700538303238
0.00493442748206083
0.004772329582411772
0.004469425955265597
0.0046775116811964956
0.004730686098308229
0.004692145189365101
0.004649487915355438
0.004598300832726179
0.004944321372874147
0.004821771951036443
0.005256638387437493
0.004673433982273184
0.004855396469439804
0.004679473413715328
0.004500377197977405
0.004661009468952652
0.004835366067335286
0.004725549626589408
0.004715851794178045
0.004934563914207272
0.004950016733066586
0.00494126062223004
0.004981491882877388
0.004835417271262571
0.004920047457259359
0.004957039710599853
0.004953888994176965
0.005065006828196238
0.004783758107565392
0.004850198792278928
0.004649598745538237
0.004646208567010546
0.004914533512102753
0.0050751913850416415
0.004538011988824127
0.004877052955141676
0.004617163211038932
0.0048173245788997844
0.004544824168881046
0.004626798258821698
0.0050411010066082566
0.004781495707499705
0.004997296573210844
0.004890741679070653
0.0046545313586306685
0.005063946476214186
0.005207017762150076
0.004795509121752637
0.0048802532963053095
0.004871151535032517
0.0046653104074281
0.004953778163994167
0.00481302986146223
0.005049825294443263
0.005026579907808992
0.005083976878318704
0.004871642997026184
0.00521849591204444
0.0045097456025051845
0.005199729720548363
0.005058661991647611
0.0044927357057150084
0.0048829443737360674
0.005075363420666494
0.005052655962393548
0.004837835484400449
0.004637302864139706
0.0049264969029528885
0.0053091059032278586
0.00481593637822069
0.004726713008529822
0.0048517830513599754
0.0046833550542366865
0.004920942616758244
0.004898538984405238
0.005007434663688588
0.004938151730323457
0.004413300038506011
0.0044200447920829805
0.005329705195320764
0.0054220490376195255
0.004744866906334664
0.004824790877164243
0.004652113145492791
0.005269973660705786
0.004752342584010103
0.004883378410764555
0.004912047872484927
0.0047479548381289555
0.004648308310862362
0.0046263936042337285
0.004681917228816848
0.00474366950010238
0.005093388686549333
0.004685993348553617
0.005125226666431799
0.004715636354850344
0.0046142535359073875
0.004759768636944798
0.0049742132206866555
0.004680668618657279
0.005107882699906686
0.004745226578033243
0.004811728468188833
0.00434808016069807
0.0047155239454810035
0.0047871576655040635
0.004642922997627757
0.005199411873366091
0.004912203685557115
0.004845698637028441
0.004628639781746753
0.004464202676141078
0.004940956796310099
0.005118729175184068
0.0047829063517693575
0.004800158869037419
0.00514655530343663
0.00461474183952797
0.004797755299265662
0.005073686133141855
0.004684781921059002
0.004740494760902391
0.004806172698515919
0.004952565157313009
0.00466089705958331
0.004432514288292905
0.004802952976426539
0.004721557155885252
0.00483928953237295
0.00484545917492364
0.004782114222228833
0.004929125195755051
0.0047073251439315325
0.004840896235044555
0.005288205943588099
0.005013557744163344
0.004774773397513293
0.0050518335890380305
0.004828997208009558
0.0050329278070224285
0.004715764986772349
0.004909069191686891
0.005347928098792096
0.0045316718898351285
0.004859207525108128
0.004690536907506952
0.0047689075808825445
0.004706224546619716
0.0043593862749675815
0.004841318691371731
0.004980922992889002
0.00478281016495268
0.004747585164915608
0.004715715362031605
0.004923412033823407
0.0051351461592087574
0.004639291777808724
0.004809784537409207
0.005241701053348947
0.004981655496174015
0.004586994718456668
0.004895550302092434
0.004512876938002325
0.004796370256959653
0.004847255092855513
0.004828911979790403
0.0045409619092854365
0.004456134085700152
0.004901161056169507
0.004975794321394618
0.004626616843785867
0.004787353723906015
0.004846715585307646
0.004619923294136182
0.004716936168937197
0.004740245919386609
0.004422419601518009
0.004907510534569486
0.004881416678245723
0.0049537091583276745
0.0048323549414319225
0.0049317410464814245
0.0046492406530262
0.004838936081712266
0.004749100418330164
0.004559453035198299
0.004711163380750042
0.004630884380073235
0.00485464774360213
0.0046627541829572395
0.0044101943049725135
0.004986147851200064
0.004799365160310353
0.0046801609341109475
0.004942256610396954
0.004705122370121356
0.004677159809722354
0.0048025833032131916
0.00479500301639285
0.004926106269627251
0.004575052287718822
0.005035421246864693
0.005007147060321311
0.0046365959628183375
0.004906024663595446
0.0047849292897302435
0.004874257268566015
0.00499837314774556
0.004855525101361808
0.005078340522277989
0.004936389214579664
0.005470328024303781
0.004828997208009558
0.004828757745904756
0.004676091035412075
0.004567851053522808
0.0047879722386351435
0.004707326723118075
0.004909817917524565
0.0049254219076047155
0.004866039086090795
0.004723518888404085
0.004541805242753246
0.004878293142973019
0.004726513791754785
0.005194246019206752
0.004928066422959541
0.0051692961638976544
0.00495346811703633
0.004484964002344065
0.004877542837948802
0.005137414780312341
0.004590987189160824
0.004970720634304393
0.004787621946347544
0.004912913649543294
0.004881458502762028
0.00453460242937069
0.004733086509706902
0.004910394607737387
0.004974889782484754
0.005014659920661704
0.005147793912081429
0.004500798075118038
0.004711729112365342
0.004945712636218051
0.0044413928100135594
0.0046450823677350855
0.004735813190616072
0.005038609145952535
0.004452742327985919
0.004976874054302419
0.005166036196478511
0.004804940310909014
0.004607929659471051
0.005003242976209395
0.0046981187735138374
0.004807360103233434
0.004847506135661627
0.005034449281474879
0.004948736299905479
0.004990397585748228
0.004786055489005703
0.0045594770579754
0.004740003298908723
0.004939917404440337
0.00462047280319882
0.004761042849068009
0.005056522002466032
0.004679431589199021
0.005049250183416983
0.004940646749352263
0.004618969130485574
0.004925865228335907
0.004846085489877205
0.005124277144632544
0.004673967268783158
0.004889763492642946
0.004599272798115993
0.00456171701445053
0.004595057087859698
0.004837197588745571
0.004797205790203025
0.004619476815031906
0.005174562846725023
0.005065667167441674
0.005098983218073741
0.004878842652035656
0.004372429303017244
0.004948381270058253
0.004646293795229701
0.00511408258627237
0.005029753067822438
0.005138115460595814
0.004953492139813431
0.004689937773703572
0.004542312927299577
0.004572855734946541
0.005045024471645921
0.004619449633881721
0.004414289805635031
0.0046254116373291455
0.00502146745886727
0.004750398653230476
0.00498570601394714
0.004801018425057892
0.004891936884012604
0.004984340352566879
0.00451673297656004
0.004993193272323889
0.005102226962940222
0.005069462000557334
0.004715284483376202
0.004652412233853105
0.0049811640341803475
0.004910177589223143
0.005012897404917909
0.004610373474572571
0.004971932061799008
0.004960849187081636
0.005023935296745891
0.00498028825560721
0.005098697193893007
0.004582701580205656
0.004845457595737098
0.004893736582421353
0.004910481415143084
0.004787180109094621
0.0047688719774041325
0.004750345248012858
0.004809414864195859
0.0046191311645956586
0.004756240447084123
0.004943641652702963
0.005046806368315462
0.0049391570979013515
0.0045889836321256865
0.00505680328908714
0.005042951908944291
0.004996567228298917
0.0049543454747960096
0.004446744721060084
0.004576135083291433
0.004688007864186277
0.0044884828127937605
0.004797990119519112
0.004965591962810008
0.00478510754639299
0.004287074413959882
0.0048527728184889945
0.004393036395334586
0.004894747309662663
0.004976541468045751
0.004819413364154077
0.004718216602098304
0.004847223269853976
0.00460688026608652
0.004880650150668842
0.004450184524328517
0.00490794299241143
0.004623459906325083
0.00482741294892851
0.0046595298190165065
0.004945998660398786
0.005041231217716802
0.005315121311892901
0.004676101036926844
0.004668547931256687
0.004877448230318666
0.004684500634437893
0.004974909163410502
0.0054778005436061355
0.004893333507019926
0.005110348958598765
0.004725772866141546
0.005183279334335594
0.004838323788021031
0.004696733731207827
0.0050346584997646845
0.00502982207348893
0.005070246329873422
0.004924273169030422
0.004776934346807163
0.004880184290638817
0.005060202847025811
0.005133554099903273
0.004976387234160104
0.005500165509815919
0.004436220734816326
0.005111415531618713
0.004754742995408774
0.0045752755272709614
0.00477078250599568
0.00492110623005487
0.004965349342332122
0.005151802605338248
0.004787112682614671
0.004478829963271788
0.004866392536751479
0.004545420240019617
0.004569457756194413
0.004824618841539391
0.004743092809889559
0.004823182595306095
0.004893084043400355
0.004867960573279864
0.0047819762108958505
0.0048055766273773495
0.004577521704783986
0.004598300832726179
0.004868707719930997
0.004731918485915136
0.004758804471779421
0.0049556708908465065
0.004838187355874591
0.004595040865307035
0.004849030768487162
0.004899528751534258
0.0048180283218480675
0.0046847385173561535
0.004906315329627533
0.004756333475527716
0.004817915912478728
0.004654529779444126
0.004594134747210628
0.005056063942660445
0.004639859088610567
0.005203843022950087
0.00494351302078096
0.0052351283353968305
0.004836863519010636
0.004978392370381784
0.00453581701523839
0.004807530559671745
0.004645521046614925
0.0048514358217371855
0.004808553728988843
0.005004242122749394
0.0051992926208550665
0.005000334880264392
0.005145126857427771
0.005039467122786466
0.004426283440300162
0.004868328667306669
0.005206951914856669
0.004557147231429763
0.004969685884285983
0.004825986082106195
0.004672511641624116
0.005277899597962375
0.005048465854100896
0.00449170253488314
0.00467936258353253
0.004991766405501573
0.00460301800649091
0.004496900212044016
0.005065161062081885
0.005322373750016203
0.004406254617382185
0.004949134733455554
0.004776511890479987
0.004408517017447874
0.004695625333671573
0.004731434824145904
0.004791877901933603
0.0046830209845017505
0.004711007567677854
0.004742448693196786
0.004858217757979108
0.005252011179451545
0.005047143596423485
0.004595588795183129
0.004615638578213397
0.004925950456555063
0.004630885959259779
0.005112646340039076
0.004980836185483305
0.004940983977460284
0.005080011588764734
0.00477598640419445
0.004592725682127519
0.0043766899961629295
0.004762787563072598
0.004474975503900615
0.004448336780365568
0.004663372697686368
0.004808944362314482
0.004513420226027067
0.004987497290027662
0.00486517795088378
0.005038366525474649
0.004744847525408915
0.005174527243246612
0.004963999903504523
0.004583114657121853
0.004855303440996212
0.005016358168298634
0.005005100099583324
0.004353631288519632
0.005025236690019289
0.004632478018565263
0.004413214810286856
0.004949285808968118
0.004623380899143823
0.004946928801272293
0.005019309667946485
0.005027990552078645
0.004775660134683951
0.004637105226551211
0.004885211511361384
0.00496853408304688
0.00490420558426095
0.004535833237791052
0.00476815885504487
0.004728809594008553
0.0049356048852635765
0.004900786741104806
0.0043784191097186445
0.0048186902402800455
0.0050307412557649145
0.004487417818960355
0.0052819354723693795
0.004910300000107253
0.0045228336134442385
0.00480411477918041
0.004908630512807051
0.004816505268209074
0.004843497442404807
0.00463763229202329
0.004794779776840711
0.004537597332721389
0.004151712046766336
0.004902288834631508
0.004772572202889659
0.004827175066010252
0.004914671523435736
0.004729301056002221
0.004861218882367704
0.0047459753038709175
0.004473564859630961
0.004678991331132641
0.004753134713550627
0.00502215497926289
0.004677667494268685
0.004964308371275817
0.004808926560575275
0.004699634026928393
0.004776916545067957
0.004920418709659251
0.004596718152831674
0.0047347815989707475
0.004653330794025299
0.0049002162719298786
0.004884082153712839
0.004922973354943568
0.004677598488602193
0.004749735155611955
0.005060530695722852
0.004951506384517498
0.004771797875088341
0.0049333749303032155
0.004861738147615346
0.005064651798349012
0.004772631829145172
0.004839356958852899
0.00455028848929691
0.004941247462342186
0.004834463107611963
0.004806240124995868
0.004919223504717298
0.005027921546412152
0.004642922997627757
0.004511614306580425
0.004800619991507817
0.004716092835469389
0.004867115660625511
0.004681632783822656
0.0047374904781407115
0.004702678555019836
0.005001547886945549
0.004430492929518562
0.0047728790914744095
0.004746748052485693
0.004900542541440378
0.004655149873359797
0.005133775760268869
0.0043993780735101275
0.005148148941928656
0.004988307221307391
0.004905240334279359
0.00488502851713901
0.004639859088610567
0.004929298810566446
0.004934305071176722
0.004772262155931823
0.004857469032141435
0.004692362207879345
0.0048973306195754344
0.004602749784049381
0.004517566930616871
0.0048395723981806
0.004752077519941658
0.004646319397193344
0.004904268368889546
0.004885208352988299
0.0046575053018690785
0.004980855566409053
0.004685626833713354
0.004961907959877145
0.004713297148893727
0.004579129986642133
0.005033676532860103
0.0048727326357404805
0.004714709372349923
0.004923767063670634
0.004733772450915979
0.004484339266577042
0.004887894788567705
0.004995755717832646
0.004636796758779918
0.0050316891983776275
0.005227091567957444
0.0048908718901792
0.004965995038211437
0.004687122706202162
0.004688386916810604
0.004996343988746779
0.004907305096756553
0.004854870983154267
0.00473312991340975
0.004745753643505322
0.0047884396778517125
0.005024859216581503
0.0052079207218733966
0.0046896099250065305
0.004714931032715516
0.005343403920764509
0.0048009750213550435
0.004657463477352771
0.004824895486309147
0.004825841849735317
0.004756325675303279
0.004723174817154379
0.0052140725626848815
0.004749082616590957
0.0046335848369149744
0.00461363966302961
0.004804872884429065
0.005003208951917526
0.004865067120700982
0.004753375754841971
0.004802711935135195
0.004528604822444852
0.004847067456781787
0.0048602500753509754
0.004990760415819891
0.004893296324354972
0.00471404429554486
0.005155634621118863
0.004629494695915875
0.004734386323793756
0.0049422054064696685
0.00471640910346512
0.004919515749935928
0.0050974663854726435
0.004653496608612257
0.004848368850055185
0.004776270849188643
0.004493881285916217
0.004964025505468167
0.004664622887032479
0.00498107722677465
0.004563909786745938
0.004826975849235214
0.004861765328765531
0.004650694700998701
0.004606784079269842
0.005110244349453862
0.004759570999356304
0.005030768436915101
0.0049812090170697374
0.004771357617021958
0.005006788967809274
0.00471728804041134
0.004523493952689672
0.004724362221871893
0.004613255968553931
0.004892677809625843
0.005034564849217304
0.004728303488648764
0.004844973933967866
0.004735530324808421
0.004940800983237911
0.004876590253484737
0.005168300175730742
0.004489231538631434
0.004737225414072267
0.004907202066798193
0.005059611513446867
0.004935794722627635
0.004713493207295681
0.005220277808713982
0.005043237933125025
0.0050303041560716185
0.00484431359472243
0.004576025832295178
0.004745091725073344
0.004655477722056839
0.004802117443183167
0.0046749136322093284
0.0050944684194571335
0.004721055692376816
0.004954371076759652
0.004787490156052457
0.004684937734131191
0.004831837877474612
0.00457159310352464
0.004758158775900108
0.004796364035921758
0.0047823536843336345
0.005067869941251849
0.00487390381790533
0.004390508931200452
0.005099755966688517
0.004495420562107872
0.004888841151993876
0.005095263611662466
0.004746545773045846
0.0045726340745809455
0.004872734214927021
0.005088848285969081
0.0050476256790061725
0.004932713011871237
0.0046103974973496714
0.004527039944289553
0.0047715552546104545
0.004550100231119394
0.004906421517958981
0.004822612126131167
0.004697429673931675
0.004896705883808411
0.004895344864279502
0.004742164248202594
0.0050722754888722025
0.005474025091416222
0.004682689977431624
0.0046358263725766475
0.005216645009708405
0.004286010999313018
0.004462965646682821
0.004520544032228364
0.004833050884155768
0.004550600115441289
0.004859207525108128
0.004475309573635551
0.004703469105373818
0.004250180548726396
0.004820300101324735
0.005186523079202074
0.004798831873800379
0.004694065097367627
0.004771074751214308
0.005003001934918051
0.004876795691297669
0.004802411267588339
0.004464048442255431
0.004710618513538756
0.004594154128136377
0.004397769791651979
0.005259083781725556
0.00489294445288083
0.004909750491044616
0.005059740145368871
0.005141288620609262
0.004947365900965591
0.004830366027762904
0.004763202219175337
0.00509960173280287
0.00470333425241392
0.004934255446435979
0.005301432587963924
0.004591271634155018
0.004948275177435082
0.004449618792713217
0.004693489986341346
0.004546168965857292
0.004864231587457609
0.005146201852775945
0.004623769953282918
0.00474321986262502
0.004921080628091227
0.004405016008737384
0.004636245670530738
0.00477946496931438
0.00502204256989355
0.004800465757622169
0.004731081373485221
0.004919909445926376
0.004797136784536533
0.005098054656386778
0.005423551131146226
0.005128083558449516
0.0048468698191932915
0.0046381461976075155
0.004858527804936945
0.004617823550284367
0.004519089984255863
0.004678485225772851
0.005085475909180596
0.004798169955368402
0.004916451840918737
0.004818637457166218
0.004655991627641064
0.004838084325916229
0.004711714468999222
0.00476106687184511
0.005101984342462337
0.004889678264423791
0.00481386381551906
0.004962701668604211
0.004780305144409105
0.004939854619811741
0.004776823516624364
0.0050457475955199525
0.004814209465955307
0.005117602975908608
0.004653721427350939
0.004727689615770988
0.004835348265596079
0.004562999026798178
0.00480797703877602
0.004840218094059915
0.004731537854104266
0.004634566803819556
0.004885407569763337
0.004589094462308483
0.004783560469976897
0.004809612501784354
0.0048216417399278965
0.004481188550154154
0.005224450115267428
0.00466513057157881
0.004480044549139486
0.005180489868797826
0.004525620877691674
0.004674588941885372
0.004753909041351944
0.004925794643482874
0.00501476610899315
0.004766049109678285
0.004634396347381245
0.004826399159022392
0.004729465291402636
0.004833609772629385
0.0044043331301931166
0.004582237299362173
0.004736526312975335
0.004484233078245596
0.004759442367434299
0.004564012816704298
0.0046886813633195655
0.0047037985332574
0.004779334758205835
0.004853608351732366
0.004819461409708278
0.005274286179882546
0.004813200317900539
0.004992892604777034
0.004939062490271215
0.004931638016523063
0.00474163096169262
0.005035966114075976
0.004922905928463619
0.004782149825707245
0.004952279133132273
0.0049225586988408294
0.00450333491866315
0.004743197419034461
0.004743987969388443
0.004602931199085212
0.004456381348029391
0.0048535183859535844
0.005149575808750972
0.0048094838698623495
0.004311968423490339
0.005180242606468589
0.004479854711775429
0.005068049777101139
0.004775099667023792
0.00476049176081883
0.0048474465094061146
0.00479288704998837
0.005030675408471508
0.005567785799022532
0.0046149588580422125
0.004906556370918878
0.004876286427564796
0.0046365975420048795
0.0049278431834074024
0.0047144923538356785
0.004746785235150647
0.004925357543789577
0.0045880968949550275
0.004791891061821457
0.005127032585878441
0.00461087957993236
0.004763579692613122
0.005090344158457889
0.004842525477014994
0.005115022728660646
0.004844736051049608
0.005137546570607429
0.004703978369106691
0.004707884032405149
0.004752799064629148
0.004568358738069139
0.004797899531636541
0.0050231625481311154
0.004619769060250536
0.004660079328079144
0.004536779601217223
0.004995182185992908
0.0048439361212846465
0.0043646513786084066
0.004645855116349861
0.004482383755096105
0.0048265967966108865
0.004724992317302334
0.00485953537380517
0.004912269532850523
0.0049632077739639995
0.004609717777178488
0.00513043056463057
0.004667592188419537
0.004692656032284517
0.004429742624494344
0.0047531781172534746
0.004931871257589971
0.004987290273028187
0.004700234739918315
0.004871173978623074
0.004847152685000943
0.0048423084585007495
0.00497257617849178
0.0048809345956630345
0.004773579771757883
0.004893185494172174
0.004770017557605342
0.004863198416625742
0.00474883999611307
0.004620929283817865
0.005118239292376942
0.004580629017504026
0.004702498719170546
0.004752522419859392
0.004810070561589941
0.004949457844592969
0.0046574828582785196
0.004545995351045898
0.005059791349296156
0.0048963440108195
0.004777003352473655
0.005015038973286031
0.004935776920888429
0.004843584249810505
0.0047767963354741795
0.004764879506699977
0.00454529002891107
0.004462345552767148
0.004706420605021669
0.004884599217670149
0.004564676314322818
0.0048289987871961
0.00484318581626043
0.005002632261704703
0.004999261464102761
0.004720369751167738
0.005090456567827228
0.004877783879240144
0.004971494962105711
0.004669208270502122
0.004778491424738025
0.004918042321037678
0.004614984460005856
0.0048078306051148115
0.004943685056405812
0.004597267661894312
0.004520018545942826
0.004395256970883967
0.004569019077314574
0.004896071146526618
0.004439543486864069
0.00444694393783512
0.004857642646952829
0.004788893000097672
0.005004369175484855
0.004688464344805323
0.004946395514762319
0.005297819169884096
0.004811307591048199
0.004769990376455155
0.004846429561126911
0.004633777832652118
0.004873334927916945
0.0049104558131794415
0.004690143211516505
0.0043237310183788956
0.004857865886504967
0.004901866378304333
0.004798324189254048
0.004755268481694312
0.004716118437433032
0.004790967141985845
0.004796277228516061
0.004851283167038081
0.00518445673753834
0.004592810910346672
0.0051577746103004425
0.004565413459459182
0.005053353484303937
0.004637958561533789
0.004911192958315805
0.004974711525822007
0.004778497645775919
0.004889597678055988
0.00472845772253441
0.005176566403760161
0.004722023015915277
0.004733652241322202
0.0045261803882690795
0.004716515291796565
0.004652809088216637
0.0047884815023680185
0.005309260137113506
0.005091006076889867
0.004710233239876536
0.004873886016166125
0.004772949676327444
0.0045847741429072865
0.004586642846982526
0.0051033709639548884
0.004951205716970643
0.004902375642037206
0.005097725228503193
0.004769919791602122
0.004794582139252216
0.004376062102022821
0.005025365321941292
0.004349576033186878
0.004545643479571755
0.00489135555194843
0.004782811744139222
0.004793479962753857
0.004535971249124035
0.005219684895948496
0.004760845211479514
0.005281469612339354
0.004528212705640946
0.005015299395503123
0.004725443438257962
0.004975812123133823
0.004932475128952979
0.005019659960234084
0.004904596217586588
0.004691907306446842
0.004604916954381144
0.004759984076272499
0.004423764398494255
0.005086908997040807
0.0051326945438828
0.004875667912835667
0.0049555918836652465
0.004815293840714461
0.004438004210672411
0.004652568046925294
0.004873180694031297
0.00470540681511555
0.004711464048296899
0.004482865837678793
0.005019550709237829
0.004871898681683649
0.0049224494478445745
0.004653471006648616
0.004699547219522695
0.0048602469169778915
0.004903114988463902
0.004800088284184385
0.004729996998726067
0.004654822024662756
0.004554342165443119
0.004692766862467314
0.004971208937924976
0.00477697617132347
0.005001883535867028
0.004727175710186763
0.004680884057984981
0.004609322502001497
0.004847909211063053
0.004952100876469526
0.00480758176359903
0.00526102613331864
0.004497544328736789
0.005029140774131205
0.004611414445628876
0.004760122087605482
0.005099534306322921
0.004570473125287075
0.004936810091720297
0.004914059229744502
0.004963673633994025
0.005244058061044771
0.004813201897087081
0.00450754440788155
0.004862671446861938
0.004971295745330673
0.004974073630167129
0.004944898063086969
0.004734187107018718
0.005043501418006927
0.004838298186057388
0.004981629894210372
0.004827655569406397
0.004501244554222315
0.004419426277353852
0.004262193564317276
0.004812297358177219
0.0049323371176199955
0.004804999937164526
0.0049424108442826
0.004335104559128357
0.004740795428449248
0.00468976573807872
0.004763089809805996
0.005151407330161258
0.0045428802381014205
0.0046431802614717655
0.004905927854674979
0.004776468486777138
0.004911030924205722
0.004720790628308371
0.005063620206703686
0.004723319671629047
0.005069298387260708
0.004508317156496326
0.004698859699127075
0.00488758474160987
0.0049837730417650345
0.0045956337780725205
0.004733920463763731
0.004654667790777109
0.0047357357626213546
0.004503166041411382
0.005109497202802729
0.004626350200530879
0.004907419085312436
0.005036163751664472
0.004974051186576571
0.004915290038164865
0.005029132973906768
0.004762263655973604
0.0045825279653942605
0.0049641781601672715
0.005077188721038886
0.004700406775543169
0.00506388527077213
0.00477402625086216
0.004467171977528135
0.004728463943572306
0.004648962429069901
0.004468400584658166
0.00501789744449029
0.004973703956953783
0.004801784952634773
0.004537579530982183
0.0049713809735498285
0.004895078221024514
0.004453560059490087
0.004883137369473211
0.004735247459000773
0.0049209085924663745
0.004705726241484364
0.004960738356898836
0.004650408676817966
0.004786296530297047
0.00484691322289614
0.0045487910376215595
0.004869393661140075
0.004542330729038783
0.004806368756917872
0.004485112015191818
0.004836529449275699
0.00480185079992818
0.0046270989263685535
0.0048267960133859256
0.004865772442835809
0.004834864603826849
0.005000024833306557
0.005045948391481533
0.004537417496872099
0.004929469267004756
0.00510740525917535
0.004697868352811514
0.005207499844732764
0.004470328914988917
0.004687543583342795
0.004568761813470566
0.004785030118398273
0.004855859171096744
0.0045366687710344245
0.00513882078273064
0.0043930813782239765
0.004717374847817037
0.004660879257844105
0.005112466504189786
0.004964531610827955
0.004797849906895798
0.005241983919156598
0.004917732274079843
0.004803839713597198
0.004481386187742648
0.004915442692863968
0.0046064740323120065
0.004900654950809718
0.004562497563289743
0.005064572791167752
0.004759106718512821
0.005044097489145499
0.0049602128706133005
0.005129421416575802
0.004793523366456705
0.004613548213772562
0.005047622520633087
0.005194721880751546
0.005062895503643111
0.005037995273074758
0.004897660047459018
0.004865267916662562
0.004918190333885431
0.004886922823177892
0.0049363280091376084
0.004776116615302996
0.004551011613170942
0.004798590832509035
0.004931501584376623
0.004643671723465434
0.005052553554538977
0.004641375921211666
0.004945301138488397
0.00479813435188999
0.004772048295790664
0.005088072378981221
0.004882965333848358
0.004785676436381376
0.00453942263309378
0.004961382473591609
0.00510972202154141
0.004661791596978404
0.004646314755341991
0.00478266373129147
0.005143364341683976
0.0049789000549281155
0.004751439624286781
0.004816244845991983
0.004656491511962959
0.004723673122289731
0.004932851023204221
0.004752962677925774
0.005088011173539166
0.005115269990989885
0.005094799330818984
0.00482425759065427
0.0048436020515497105
0.004807253914901988
0.004623244466997382
0.004936041984956873
0.004739832842470413
0.0048793247346183444
0.005283638361857662
0.004866744408225621
0.004573908286704156
0.004978741179191117
0.004881623695245198
0.005118549339334777
0.00505039418443165
0.005019549130051287
0.004922561857213913
0.004842513896313683
0.0047505847101176595
0.004614692214787226
0.005240636059515542
0.004740530364380803
0.005013474095130732
0.004692612628581668
0.004974160437572827
0.004976060964649604
0.005191378264299789
0.004834832780825311
0.004640667440703753
0.004840132865840759
0.004788345070221576
0.004737912934467887
0.005064238721432816
0.004671565278197945
0.004992253129935615
0.004576573762171273
0.004630315490084851
0.004803245221645169
0.005468012841124265
0.004525258047620009
0.004957459008553944
0.0046462697724526
0.004930820285018897
0.005064851015124048
0.004873309325953302
0.005113327639396802
0.005083866048135907
0.004944433782243487
0.004836492266610745
0.0049041993632230555
0.005095281413401672
0.004292858782848349
0.0047554242947665
0.004814106435996945
0.005032791374875987
0.00504548411063805
0.004459394053119297
0.004979847997540828
0.004711223007005555
0.004409575790243384
0.004760629772151814
0.004690581890396343
0.004995551859206255
0.0049350025930871115
0.005029884858117527
0.005044404377730249
0.004558040811742103
0.0050678025147719
0.004842109241725712
0.004746966650186479
0.004878224137306529
0.00463452497930325
0.004809080794460923
0.004665217378984508
0.0049526775666823486
0.004868044222312477
0.004978034277869749
0.004751285390401134
0.005101873512279538
0.004963095364594661
0.0048087963494667305
0.0049926081597828405
0.005145806577598955
0.004970460212087301
0.004649573143574594
0.004737312221477965
0.004963035738339148
0.0050142646454847135
0.004930466834358212
0.00483351516499925
0.004500772473154395
0.005358856739623823
0.004995731695055545
0.005056917277643023
0.004986282704159963
0.004757213991660479
0.0049229299512407185
0.004843650097103911
0.0052767121932448605
0.00479524247849765
0.004947626323182683
0.004762107842901414
0.004883643474832999
0.004795612151710999
0.004991814451055775
0.004699727055371985
0.004536538559925878
0.004511174048514042
0.0047269664918969554
0.004650151412973958
0.004642699758075621
0.0042879293281290025
0.0047974452523078265
0.00512357340168426
0.004566655848580857
0.004801079630499946
0.004520192160754223
0.0044678354751466545
0.004790878755393605
0.00506553853551967
0.004777880710233334
0.005033099842647281
0.005027834739006455
0.004941885357997064
0.005106369025678672
0.005362687176217896
0.004520871880925405
0.004660432778739829
0.005050024511218301
0.004838033121988944
0.004642921418441215
0.004841069849855949
0.004673658801011865
0.004538061613564871
0.004577014020237654
0.004745265339884739
0.004347374838563244
0.00470372952759091
0.004895078221024514
0.004907374102423045
0.004847730954400307
0.005035906487820464
0.004697275440046027
0.00494898514142126
0.004747213912515718
0.004612222797722063
0.004650694700998701
0.004982947510036431
0.004700803629906701
0.0046933357524557
0.005511356056343005
0.004893718780682147
0.00508875989937684
0.004445730931153964
0.004598387640131877
0.004926630176726245
0.0048485215047542884
0.0049810098002947
0.004981456279398977
0.0048419565870266084
0.004733809633580934
0.005005360521800416
0.00464955692102193
0.00462333127440308
0.00465563817698038
0.005026069064889576
0.004693248945050002
0.004869583498504132
0.00504744426397034
0.005232271443379115
0.004626702072005022
0.004364714163237004
0.004732509819494079
0.004575911843739296
0.004704288416064526
0.005100917769442388
0.005007142418469959
0.004604849527901196
0.004606894909452642
0.0046142775586844875
0.004998795604072736
0.004420862523587147
0.004663547891684305
0.004817192788604695
0.004887722752942853
0.004869266608404613
0.004626943113296365
0.004662204673894601
0.004852417788641768
0.004862073796536824
0.005044274166621704
0.005551479645180639
0.004726897486230465
0.004535454185166724
0.005065313716780989
0.005071415932851729
0.005073626506886342
0.004486542040387218
0.004673838636861155
0.00515184758822764
0.004737733098618597
0.005167070946496921
0.0049748673388941966
0.004992625961522046
0.00486482765859618
0.0046732185429454835
0.004712505019353204
0.004835830348178768
0.004990251152087018
0.004643316693618207
0.004875822146721313
0.0049438408694780014
0.004826659581239483
0.004823491063077388
0.004929962308184967
0.004907213647499503
0.004285088658663948
0.004769093637769728
0.004663254067279134
0.004932189104772243
0.004839263930409307
0.005017767233381745
0.00474895082629587
0.004903365409166226
0.004902832122656252
0.00484336723129626
0.004804827901539674
0.004672710858399152
0.0048737495840196834
0.004709555098891894
0.005151142266092814
0.0050453282975658625
0.004626202187683127
0.004994828735332223
0.004724002550173315
0.0048059300780380326
0.004824593239575748
0.004929935127034781
0.004961356871627966
0.005149929259411656
0.00490400172563456
0.004790984943725051
0.004828360891541223
0.004341995746366536
0.004552224619852099
0.004736150418724093
0.004710740924422866
0.004704796100610857
0.0048159813611100815
0.004751706267541768
0.004544258437265745
0.004586581641540472
0.004812056316885874
0.004613842038177733
0.004599624669590135
0.0050273960601266154
0.004612730482268393
0.005024375554812273
0.004726144118541437
0.004802539899510343
0.004613572236549661
0.004611703532474422
0.005254633251215812
0.004366241858727348
0.0047748168012161415
0.005142596234920554
0.0046682812880016996
0.0045681098965533575
0.004850965319855809
0.004794313916810686
0.0055577423161749205
0.004615622355660733
0.004988479256932243
0.004887276273838577
0.0048308303086063865
0.005046590928987763
0.005198163263206521
0.00476106687184511
0.00513263955947864
0.004562232499221297
0.004768690562368301
0.004995002350143617
0.004627296563957049
0.004779619203200027
0.0051194522990580995
0.004839246128670101
0.005071552364998171
0.004474157772396448
0.004653318351949511
0.004791636860642259
0.004350067495180545
0.004875598907169175
0.005172731325314737
0.005120518872078048
0.0050041459359327165
0.005318760331936373
0.004945445992963064
0.004968721719120607
0.00481001093533443
0.005028393627480072
0.004731409222182261
0.004644995560329388
0.005476958789324868
0.005107466464617405
0.004724344420132688
0.004824395601987253
0.004775101246210335
0.0043391148315717176
0.005043372786084924
0.00482776955796228
0.004805072101204103
0.0047656460342768575
0.004982556876710793
0.005071441534815372
0.004611216808040381
0.004754829802814472
0.005042080772222506
0.005023385787683254
0.00483825478235454
0.005026603930586093
0.004446616089138079
0.00451111442225853
0.004611480292922283
0.004524226455974684
0.005204988603151294
0.004722021436728735
0.004895830105235274
0.004702850590644688
0.004873559746655624
0.004616920590561046
0.005312144210281408
0.004503224088480353
0.004926742586095587
0.004768364292857802
0.004670622073144859
0.005050662406873178
0.004908742922176391
0.004584946178532138
0.004711695088073473
0.004974091431906335
0.004563333096533114
0.005140101215891747
0.005036139728887373
0.004893908618046206
0.0050798123719896955
0.004701243887973083
0.004943313804005923
0.0047148620270490256
0.005084839592712262
0.00471303050563874
0.004523339718804026
0.004847094637931972
0.004550734968401186
0.004638162420160179
0.0051416436504564894
0.0046014693508882746
0.004779532395794329
0.004883582269390945
0.004406405692894747
0.0043846159334195185
0.004888556706999683
0.004863458838842834
0.004747077480369278
0.005037661203339822
0.004794995216168413
0.005063142765972351
0.00499947532424392
0.004904975270210915
0.004825186152341234
0.0051855829368137995
0.004887592541834306
0.004581861405110932
0.005019353071649334
0.004909689285602562
0.00487839617293138
0.004389939084129314
0.004608083893356698
0.005156956878796276
0.004718595654722632
0.004629035056923744
0.004773251923060842
0.004663261867503571
0.004871615815875998
0.004729101839227183
0.00509413899157355
0.004821023225198768
0.004758444800080843
0.004777466054130593
0.004762321703042574
0.005126179250895864
0.004904973691024373
0.004853719181915165
0.0047797540561599254
0.004429141911504421
0.004936414816543305
0.004623048408595429
0.005218341678158793
0.004967818759397285
0.005033933796704111
0.0050319798644097155
0.004769919791602122
0.0049199110251129195
0.0051302507287812795
0.0046959081994792234
0.004340191406106435
0.004574443152400674
0.004960540719310342
0.005004388556410602
0.004937385202746577
0.005100263651234848
0.005046452917654779
0.004746328754531603
0.00459641906447136
0.004855815767393896
0.004676101036926844
0.004680265543255851
0.004983324983474218
0.0050808021391187145
0.004869695907873472
0.004545548871941621
0.004699796061038476
0.00513699548235825
0.004372008425876611
0.004699307757417894
0.005016329407961906
0.004973541922843699
0.0048678450055374385
0.004532486462966209
0.004900518518663277
0.004875952357829859
0.005217832414425919
0.004674957035912178
0.005237364511395087
0.005248370580221531
0.0047973600240886725
0.0044626121960221355
0.004716075033730184
0.004816547092725382
0.005146184051036739
0.005142898481653951
0.004774087456304215
0.004896593474439071
0.005254943298173649
0.004670818131546812
0.004621436968364196
0.004866744408225621
0.004720568967942776
0.004633800276242675
0.004937892887292908
0.004812384165582915
0.004884170540305079
0.004794382922477178
0.0046931993203092595
0.005210785414115552
0.004507655238064347
0.004678052767930907
0.0046119639546915135
0.0046067825000833
0.004846893841970392
0.004576352101805677
0.004787448331536151
0.004514178331275722
0.00518784691606603
0.004797755299265662
0.004716711350198518
0.005108282616935029
0.004831863479438255
0.0048826281057403375
0.004736320875162403
0.004936262161844202
0.004839771614955637
0.004816109993032084
0.005016512402184281
0.0045428384135851145
0.005066157050248799
0.0045333413771353305
0.004838780268640076
0.004857798460025018
0.004944329173098585
0.004660663818516404
0.004798177755592839
0.004893254499838665
0.004870650071524081
0.004597439697519164
0.004707239915712378
0.004444328087108748
0.004612360809055046
0.0050129167858436584
0.0049880902027931474
0.004782922574322021
0.004720636394422726
0.00456831533436629
0.005137323331055291
0.004980554898862198
0.005026491521216752
0.004923963122072587
0.004909930326893906
0.004609457354961396
0.004905060498430072
0.004868945602849255
0.00517416599236149
0.00466735894735263
0.004497846575470187
0.004927248691455375
0.005143406166200282
0.00518795932543537
0.004949898102659351
0.0048659088749822485
0.0047780605460826225
0.004749786359539241
0.004760051502752448
0.0047437051035807915
0.0047286731618621115
0.00473169988821435
0.004745845092762372
0.004709071437122664
0.005016313185409243
0.004728372494315255
0.00503827971806895
0.0046862809519208955
0.004605262604817393
0.004571834144815984
0.00483217352639609
0.004449438956863927
0.004870555463893946
0.004657815348826914
0.004868293063828258
0.00467581659193265
0.004979735588171488
0.004714974436418367
0.004982870082041714
0.004382109333689401
0.0046247612995984795
0.004961157654852929
0.0048307628821264385
0.00451984028928008
0.004614803044970023
0.0048517830513599754
0.004739600223507296
0.005046831970279105
0.004882870726218224
0.004907239249463146
0.005268297952367689
0.004948888954604583
0.0048609460180748226
0.004903037560469184
0.004964644020197296
0.004838669438457279
0.004921768148486848
0.00470130973526649
0.004696990995051835
0.005083976878318704
0.004876132193679149
0.00443837388388576
0.004738764690263924
0.004473349420303262
0.005116081501456157
0.004628466166935359
0.005072016645841652
0.0046818126196719444
0.004626239370348081
0.004664277236596232
0.004829506471742432
0.0049431595701202756
0.004665811870936536
0.00464108989703093
0.004725662035958748
0.0050420923529238175
0.004799011709649669
0.004765249179913325
0.004827854786181435
0.004561946475040563
0.004737535461030102
0.004847134883261736
0.005047906965627281
0.004853527765364563
0.0049330230588290735
0.0047502684421219295
0.004601009711896144
0.004813218119639745
0.00463183390187249
0.0051871687750813895
0.004801103653277047
0.004631110777998458
0.005250770991620204
0.004488881246343836
0.0049019275837463875
0.005146667712805969
0.00498127802273623
0.004977793236578404
0.004492844956711263
0.004738989509002603
0.004751481448803087
0.005163833422668334
0.004736433284531744
0.004774068075378467
0.004859045490998045
0.004628114295461215
0.0049248498592432445
0.004771736669646287
0.004628491768899002
0.00491065502995448
0.005052296290694969
0.005161312801675886
0.0047639571660509075
0.005102797432115151
0.00461322036507552
0.0048317782512190995
0.004784823101398798
0.004581075496608303
0.004863044182740096
0.0042846677815233155
0.004649417330502404
0.004677252838165946
0.0049392779295989175
0.00493861601116694
0.004874127057457468
0.00475643808467262
0.004840099463652679
0.005104850613891033
0.005195314793517031
0.00500405912852702
0.0048406133692369055
0.004795337086127786
0.004823441438336646
0.005142279966924823
0.005142303989701924
0.004725324807850728
0.004688181478997673
0.004619054358704729
0.004582770585872148
0.0051757262286654376
0.0048252729597469315
0.0048370433548599245
0.004857753477135627
0.004752937075962131
0.005319459433033305
0.0047656104307984455
0.0048357179388094276
0.004735970582874805
0.004701312893639575
0.004807745376895656
0.004857382224735737
0.004883755884202339
0.004517102649773388
0.004660742825697665
0.0048602662979036395
0.005025347520202087
0.004726426984349087
0.005215390178510942
0.004385387102847751
0.004996745484961664
0.004911056526169365
0.004776958369584264
0.005164908418016509
0.004615423138885695
0.005058663570834155
0.005007082792214446
0.0045681114757399
0.0050345554698063245
0.004729007231597049
0.004724749696824447
0.0049061448731892235
0.005203291934700907
0.00510795634742453
0.0047885249060708665
0.004613194763111877
0.004516223712827166
0.004707988641550052
0.004857814682577681
0.004638800315815057
0.00453665254848176
0.004780960841803189
0.004946128871507333
0.005001591290648398
0.0048671234608499495
0.00478332722890999
0.00470708568182673
0.00508175472358278
0.00473433511986647
0.00482607131032535
0.004662291481300299
0.0047125918267588995
0.004898804048473683
0.004701200484270234
0.00449870613149066
0.005184543544944036
0.00456130235834779
0.004770361628855046
0.004752609227265089
0.004947632544220578
0.0046685913349595355
0.004947169842563637
0.004891352393575346
0.004615490565365645
0.005054282045990902
0.0049172935952000035
0.005152304068846685
0.004796834537803135
0.004678637880471956
0.004573116157163633
0.005104558368672404
0.004639833486646924
0.004752034116238809
0.004766550573186722
0.004570164657515781
0.004675530567751915
0.0052573196867952195
0.004788152074484435
0.005376658765954522
0.0048674288659564325
0.004825348186451317
0.00477817137626542
0.005100085394572101
0.005018515959219419
0.004709355882116856
0.005104583970636045
0.004888315665708339
0.004930356004175415
0.004561544978825677
0.00509534419803027
0.004518669107115229
0.004810136408883349
0.004946859795605802
0.004902968554802692
0.0048980297206723655
0.004761600158355084
0.005120578498333559
0.00497594233424237
0.005061201993565809
0.004688438742841679
0.004793918641633695
0.004499721500583321
0.004870488037413997
0.004642543945003431
0.004560425000588113
0.004778827073659503
0.004897126760949044
0.005012039428083979
0.004984582973044766
0.004818889457055083
0.005212413076899448
0.005085586739363395
0.004759812040647645
0.004947693749662632
0.005104997047552242
0.00488036570567465
0.004903080964172033
0.004849846920804785
0.004733086509706902
0.0050256753688991285
0.004973283079813148
0.00481780508229593
0.004848847774264787
0.004693904642444085
0.004772898472400158
0.0048740340290138765
0.005054256444027259
0.004743549290508603
0.0050214496571280645
0.005036256780108064
0.005031052881909293
0.004464752185203714
0.0048704028091948424
0.005026301683852694
0.0046227383616375935
0.0046725147999972
0.0049477627553291235
0.005027921546412152
0.004570844377686966
0.004946885397569444
0.005040705731431266
0.004967087835298815
0.004682734960321015
0.004506993319632371
0.004673477385976034
0.005024160115484571
0.00487744980950521
0.004714577582054833
0.005086515301050359
0.0047325950477132344
0.004204967050245874
0.004732337783869227
0.004643027606772663
0.004714838004271925
0.00486996255112846
0.004958742600088136
0.004803683900525008
0.004596074036138903
0.004815334086044224
0.005023901272454023
0.004556217090556255
0.004880333882673112
0.00468838069577271
0.005059230881635997
0.005008095002934024
0.00483385081392073
0.004892412745557398
0.005097003683815703
0.004328557443139883
0.005176188930322376
0.00481670290579757
0.005271753978188786
0.005088390226163494
0.004814914788090133
0.004585722085519999
0.005197364912628104
0.004888884555696724
0.004672376788664217
0.005145480308088457
0.00491484355906059
0.004909249027536179
0.005036412593180254
0.004770144610340803
0.00495781245921463
0.0047835504684621295
0.004900526318887714
0.004695933801442866
0.00500366543253657
0.004325734575414035
0.00499428544730748
0.004653609017981598
0.005044295126733994
0.004755448317543601
0.005126483076815804
0.0046833534750501445
0.005085275113219016
0.004824239788915064
0.004974978169076993
0.00487820475638078
0.005089269163109715
0.004741237265702171
0.0046585222501482814
0.004634060698459767
0.005149154931610338
0.004944769431164966
0.004619431832142515
0.0046502978466351685
0.005169185333714858
0.004619803084542405
0.004817167186641052
0.005028143206777748
0.00481089293494546
0.005193838301953973
0.004795726140266882
0.004589309901636185
0.004606234570207205
0.004682321883404818
0.004502714824747479
0.004438132842594415
0.004524088444641702
0.004601698811478307
0.004785236178314994
0.00487528886021134
0.004722789543492157
0.004849604300326899
0.0049591990807071815
0.004874936988737198
0.00452534643421225
0.004796018385485511
0.004971758446987613
0.004634171528642565
0.005018782602474407
0.0047048217025745
0.0048737317822804774
0.004715344109631714
0.00509697808185206
0.004665501823978701
0.0047528680702956395
0.005152311869071123
0.00467378743293387
0.004715982005286591
0.004625688282098903
0.004667307743425344
0.004570559932692772
0.005021846511491597
0.004954595895498333
0.004691439867230273
0.004640495405078902
0.004707884032405149
0.004873018659921215
0.004722529121275066
0.00470245689465424
0.004865600407210955
0.004996883496294647
0.0051705269723180194
0.004613374598961165
0.004650201037714702
0.004614759641267175
0.004807303539642732
0.005227400035728737
0.004782173848484345
0.00482483270168055
0.00474257732511879
0.005023822887376551
0.0052767106140583185
0.004571748916596829
0.004345104638273119
0.004758356413488604
0.004696378701360601
0.004618064591575712
0.004839598000144243
0.004708952806715429
0.005063197750376511
0.0047609816436259556
0.004752032537052267
0.004756376879230565
0.0050978136150954334
0.004435516991868043
0.0048888233502546695
0.004644221232528072
0.004981086606185629
0.0048396607847728396
0.0052082307688312325
0.004813614974003278
0.004900775160403496
0.005125621941608789
0.004462689001913064
0.00490618669770553
0.004897944492453211
0.005161921314890246
0.0048337384045513895
0.00498496044648255
0.005089336589589665
0.004970109919799702
0.004764172605378609
0.004741503908957159
0.004630402297490547
0.004967261450110211
0.004875709737351973
0.004929893302518475
0.004858217757979108
0.0050679389469183425
0.004483950212437946
0.00490475667251013
0.005126277639002872
0.004449549787046724
0.004616059455354029
0.004685514424344013
0.004690074205850011
0.005221824885130076
0.004791783294303468
0.004924453004879712
0.0050312520986843315
0.004485809537102208
0.004732199772536243
0.004707635190889368
0.004619079960668373
0.004935693271855817
0.0047790069095087935
0.004990509995117568
0.004877295575619563
0.004906030884633341
0.004914280890110097
0.004804234988774187
0.004714845804496362
0.004575492545785204
0.005271186667386943
0.005152811753393017
0.004759674029314664
0.00459417973010002
0.0046031272574871655
0.004347795715703878
0.004577039622201297
0.004826640200313736
0.004697903334186135
0.0047519217068694684
0.004846937245673241
0.004648557774481932
0.00522669471359391
0.0049523125353203535
0.004839623602107886
0.004901358693758002
0.004631573479655399
0.004888291642931239
0.004752978900478437
0.0048195932000033685
0.004730623313679632
0.0049136739560822805
0.0049423868215055
0.004897917311303026
0.005280772090428965
0.004891112931470544
0.005112016244608636
0.004730703900047435
0.004966563928199822
0.004784574259883017
0.004687631969935035
0.005018026076412294
0.005072721967976478
0.004872845045109819
0.004408370583786665
0.005138561939700091
0.0049887459001872305
0.005193404264925486
0.004936223399992706
0.005049912101848961
0.005245691944866561
0.004959465723962168
0.0046965267142083525
0.004546606065550589
0.004909497869051961
0.00472935910307119
0.004674998860428484
0.0044956678244371115
0.004673106133576143
0.005052357496137023
0.005476012425898698
0.004869387440102179
0.004875444673283529
0.004970305978201655
0.004605268825855287
0.005053080620011056
0.0047934977644930625
0.004829970752585913
0.004742231674682542
0.004722487296758759
0.004678303810737019
0.004711181182489249
0.004982910327371477
0.004889281410060257
0.004573159560866482
0.004781622760235165
0.004675506544974815
0.004699280576267709
0.005059944003995259
0.00470208564225435
0.004337084093386396
0.0049081050265215136
0.005046231257289183
0.004702480917431341
0.00504568796926444
0.004748814394149428
0.0046585400518874874
0.005039095870386575
0.005037252768274979
0.004723718105179122
0.0047079212150701035
0.004775453117684476
0.004647878054310748
0.004701595759447226
0.004687715618967647
0.004543553115130919
0.005045111279051619
0.0046578169280134555
0.004562361131143302
0.004974488286269868
0.004590815153535972
0.004791629060417822
0.0048177182748902325
0.004380277812279116
0.004867253671958496
0.0051089879390698555
0.004885667991980428
0.004697034398754683
0.004803195596904427
0.005016768086841746
0.005107423060914556
0.004565976128409673
0.004821023225198768
0.005019375515239892
0.004720215517282092
0.005198060233248161
0.005218470310080797
0.004931389175007282
0.004639884690574209
0.0046614899723487965
0.004679188968721135
0.004597070024305817
0.005070778037196853
0.004710284443803821
0.004818889457055083
0.004702018215774401
0.004770257019710142
0.004786474786959795
0.0049101023625187585
0.0048982367376718405
0.004657111605878629
0.004900741758215415
0.004762365106745423
0.004329150355905368
0.0051839490529920085
0.004941042024529254
0.004839270151447202
0.004811023146054005
0.004675575550641306
0.0047924886164382955
0.005321996276578417
0.004980132442535021
0.004879522372206841
0.00487796687346252
0.005108438430007219
0.005001745524534045
0.004864189762941303
0.004753381975879864
0.004869853300132204
0.004952015648250372
0.004631883526613234
0.005171455534004983
0.005063395387965006
0.004609253496335007
0.0046417852176509865
0.004572462038956091
0.005010141963672011
0.004775677936423157
0.005039226081495121
0.004823474840524726
0.004563358698496757
0.004735994605651904
0.004648446944299134
0.004821752570110695
0.004670593312808132
0.004961599492105852
0.0048592331270717725
0.00497091985107943
0.004679611425048312
0.004874212285676623
0.0043060220204917884
0.004558532273735772
0.004758820694332084
0.0052062450135353005
0.004735901577208311
0.005112318491342034
0.004874247267051246
0.004793677600342352
0.005040774737097757
0.0054807714241797345
0.0047757647438288545
0.004728704984863649
0.004940800983237911
0.004840322703204818
0.005202663418457008
0.00449057633560768
0.0047305140626833775
0.004508489192121179
0.004825960480142551
0.004591091798305727
0.004606525236239293
0.005210743589599245
0.005130628202219064
0.004869808317242813
0.0047678566083114715
0.005419578041367819
0.004805009316575506
0.004717505058925584
0.00475081953037111
0.004703314871488171
0.005234075783639214
0.0048023166599582045
0.00465973525682944
0.00477051428355415
0.0049304172096174695
0.004505426862290528
0.004626247170572519
0.004547269563169108
0.00472497915741448
0.005063687633183635
0.004902944532025591
0.005011927018714639
0.004617797948320724
0.004860767761412076
0.005094384674716247
0.004357381138745901
0.004622373330275598
0.004874162660935879
0.004961623514882953
0.004676764534545363
0.004837413028073273
0.0046446614905944535
0.004489379551479187
0.005192477282425063
0.004671740472195882
0.004761815597682785
0.004802273256255356
0.0050162938044834935
0.004772641208556151
0.004812253954474368
0.0046853167867555185
0.004684412247845654
0.004654246913636476
0.0052855666921884144
0.004970974117671527
0.004684979558647497
0.004973170670443809
0.004771383218985603
0.004870582645044131
0.004715498343517361
0.004694349542361819
0.004541538599498258
0.00470116330160528
0.004566239613291575
0.004858529384123487
0.004880467156446467
0.004627624412654092
0.004299956987086004
0.005046125068957737
0.0051717833827020256
0.004589094462308483
0.0049415753110392275
0.00511751616850291
0.0047948216013570175
0.004773786788757358
0.004927645545818907
0.0049396073574825014
0.0048021640052591
0.005218434706602384
0.004697678515447456
0.004814784576981587
0.004609960397656375
0.004600681863199102
0.004934186440769487
0.004646888287181729
0.004491813365065938
0.004704839504313706
0.004751929507093906
0.004773603794534983
0.004669802762454151
0.004713056107602382
0.0047728310459202086
0.004969883521874478
0.004986809769632041
0.004883736503276592
0.004257699630104683
0.004816023185626387
0.0045241992748244995
0.005170880422978703
0.004611499673848031
0.004839419743481496
0.004979684384244202
0.004579836887963502
0.004575423540118713
0.004686057712368756
0.005238415483966161
0.004877629645354499
0.004881175636954378
0.0051652456461245295
0.005091274299331396
0.004811281989084556
0.004325408305903536
0.005035828102742994
0.004811770292705138
0.004321467039126665
0.005263179282388073
0.004505977950539709
0.004687190132682111
0.004953492139813431
0.005035519634971701
0.005010445789591953
0.004897832083083871
0.004757696074243168
0.004749081037404415
0.004620336371052378
0.004940492515466617
0.004773275945837943
0.0048174500524487025
0.00494088936983015
0.005022431624032647
0.004603344276001409
0.0045750088840159735
0.004618858300302777
0.005045291114900907
0.005031051302722752
0.0044796220928123125
0.004657685137718367
0.004553061732282014
0.004987953770646708
0.004735666756954863
0.004733396556664738
0.004938202934250743
0.0049516684186275825
0.004650633495556647
0.004807401927749741
0.004709219449970416
0.005168214947511587
0.004599075160527498
0.004952201705137556
0.004933437714931812
0.00480306538579588
0.0047355465473610855
0.004918018298260578
0.004422756829626031
0.005008361646189011
0.004671807898675832
0.005018758579697306
0.004996709881483252
0.0054270103153404095
0.004933066462531922
0.0049615111055136135
0.0047193799840387195
0.004714596962980582
0.00480368547971155
0.0046568867871399485
0.004861546731064745
0.004652964901288827
0.0048511195537414556
0.004674172706596091
0.0048682162579373285
0.0047679596382698315
0.00451618188831086
0.004845147548779261
0.004782724936733525
0.004493002348969995
0.004945577783258153
0.004512499464564539
0.004757506236879109
0.0052468731285461815
0.004940380106097276
0.004891156335173392
0.0047314170224067
0.005082609637751901
0.004885079721066294
0.004839503392514108
0.004709614725147406
0.004886836015772195
0.004793876817117388
0.004829927348883064
0.004603765153142043
0.004684232411996364
0.004737423051660762
0.004311039861803376
0.005390191676811311
0.0046168144022296
0.004779532395794329
0.004769974153902492
0.004801154857204333
0.005031428776160536
0.004914231265369355
0.004859258729035415
0.0045162252920137105
0.004898299522300437
0.0048743874796745605
0.004454087124962165
0.004617582508993023
0.004808658338133747
0.004840142867355528
0.00481688274164686
0.004696439906802656
0.004688335712883318
0.004442324530073609
0.004688266707216827
0.004916254203330242
0.004829988554325119
0.005250916803177623
0.004738481824456273
0.004828937581754046
0.0052449129752138906
0.004912802819360496
0.004836227202542301
0.004899843440343446
0.004874523911821001
0.004668546352070145
0.0049382479171401344
0.004590635317686682
0.004550968209468093
0.0044432886952389845
0.004428703232624582
0.0042692723876291815
0.0047361666412767565
0.0048630379617022
0.004797118982797328
0.00501768200516259
0.004586512635873979
0.0046569301908427965
0.004725040362856535
0.004908697939286999
0.0052210521365153
0.004820755002757238
0.005076576427347652
0.004947582919479834
0.004725000117526771
0.004456950238017777
0.00509524116807191
0.004489207515854334
0.00502863151039833
0.0048619854099445844
0.004913946820375162
0.0047033598543775625
0.004455142739384591
0.004931326390378685
0.005085456528254848
0.004671428846051503
0.004777967517639031
0.0049870236297732
0.004645890719828272
0.004771272388802804
0.0046772272362023025
0.004752920853409467
0.004763822313091009
0.004823732104368732
0.0046181770009450515
0.0048936513542021986
0.004894287670670532
0.004935772279037076
0.0048462591046886
0.005355199917841145
0.004919590976640315
0.004683242644867345
0.004666343578259968
0.004804347398143527
0.004863725482097822
0.004911339391977016
0.004618925726782727
0.004807953015998921
0.004371828590027321
0.004522773987188726
0.004927578119338957
0.004918810427801103
0.004648101293862887
0.004808958383576813
0.004809648105262765
0.004526310599377626
0.004256375793240728
0.004908717320212748
0.004808176255551058
0.004944062529843598
0.004856428061085129
0.004550683764473901
0.004577606933003141
0.0048448824847108175
0.004595831415661016
0.0046788789217632985
0.004503731773026685
0.00518570692688445
0.005156320562327942
0.0051236439865372935
0.004788989186914349
0.004788584532326379
0.004627564786398579
0.005029684062155947
0.004506149986164561
0.004952255110355174
0.004927868785371045
0.00493418801995603
0.004578313834324509
0.0048137336044105136
0.005142366774330521
0.004602818789715872
0.004996085145716228
0.004718649059940251
0.005010032712675756
0.004541408388389713
0.005376864203767455
0.004934828978275717
0.004987971572385913
0.004468850844239317
0.004925624187044562
0.004738179577722875
0.005130673185108455
0.004229420801709951
0.004551785940972259
0.004770946119292306
0.005004894661770391
0.004835966780325208
0.004658779513992289
0.0051386697072180795
0.005257807990415801
0.004824680046981445
0.0046310223914062185
0.004871787851500851
0.004798721043617581
0.004603565936367005
0.005284318082028845
0.004403957235941874
0.005049010721312182
0.00463095496492627
0.004879348757395445
0.004781160058578226
0.005017527771276942
0.004561482194197081
0.005015159804983597
0.004802453092104645
0.004725565849142072
0.005101605289838008
0.004444362111400617
0.005096385169086575
0.004621436968364196
0.004857401605661486
0.004821795973813542
0.004681081695573476
0.004631644064508432
0.005019367715015455
0.005146772321950873
0.004801810554598416
0.004391617950840495
0.0049209263942055805
0.004192298337260911
0.004595048665531473
0.004645503244875718
0.004707815026738658
0.0047699035690494575
0.004621988056613376
0.004911350350574538
0.00502984609626603
0.0050640588855835255
0.005204599549012198
0.004858415395567604
0.004529064461436982
0.004702500298357089
0.0049196009781550835
0.0047119299083269225
0.004884686025075847
0.004425579697351877
0.00453856771892466
0.004607188733857813
0.0050018145302005365
0.004719466791444417
0.004770780926809137
0.005139881134712695
0.004925261356972899
0.004805096123981204
0.004631047993369861
0.004729576121585434
0.004961735924252293
0.004571531898082586
0.0048422248094681375
0.004715016260934672
0.004661100918209701
0.004992762393668488
0.004560314170405314
0.004627691839134041
0.004767813204608622
0.004882387064448994
0.00513575687371345
0.004615707583879888
0.00440553991583638
0.004735548126547627
0.004875296660435776
0.004908648314546257
0.004892170125079512
0.00486996255112846
0.004908588688290744
0.004600726846088494
0.004531936953903573
0.004775282661246166
0.005054542468207994
0.004968164409833532
0.004748685762227424
0.004852944854113847
0.004728147675576575
0.004779162722580981
0.004910963497725773
0.004486402449867693
0.0047142194895427965
0.004925375345528781
0.0050601610225095035
0.004845655233325592
0.004577606933003141
0.004651734092868464
0.005183314315710215
0.004928487300100174
0.005019418918942741
0.004666521834922714
0.0049503445817636275
0.004517068625481519
0.004679437810236916
0.0049369481030532795
0.004827588142926448
0.004635953425312108
0.0045026039945646815
0.005077060089116882
0.004384260903572291
0.005032818556026173
0.0046320733639772915
0.004965942255097608
0.004535214723061922
0.005334423948272036
0.005296734795124943
0.005342026678682937
0.004828112050025443
0.00453658354281527
0.0050944218573812
0.004790305223553867
0.00470974335706941
0.004827078879193574
0.004510537732045707
0.004625317029699011
0.0048589664838167845
0.004970633826898696
0.004528829641183532
0.00477045623648518
0.004762520919817611
0.004751286969587677
0.005140379439848046
0.00519389414773261
0.005227065965993801
0.004893314126094178
0.004746854240817139
0.004697962960441648
0.005008357004337659
0.0051727809500554806
0.004836288407984356
0.0050948427345218344
0.004615002261745062
0.0047616853865742395
0.004648626780148423
0.005224382688787479
0.0048710631484402776
0.004641684388982959
0.004861479304584796
0.005070740854531897
0.00479193130715122
0.004959454765364645
0.004731804497359253
0.005144482740735
0.004643891804644487
0.004730970543302421
0.005024857637394961
0.0048049162881319135
0.004820126486513342
0.005036473798622308
0.005094489283861149
0.004761420322505795
0.004432538311070006
0.004635824793390105
0.0046096921752148455
0.004643997992975933
0.004939415940931901
0.004576756756393647
0.004836863519010636
0.004737861730540601
0.005033348684163061
0.004521318360029683
0.004693266746789208
0.004764216009081457
0.004895836326273168
0.005179847331291597
0.0050726095586071385
0.004965762419248318
0.00473189130476495
0.004955722094773792
0.004945714215404594
0.004709270653897701
0.004873155092067654
0.005068970538563667
0.005003715057277314
0.004652178992786197
0.00471208414221257
0.005137985249487268
0.005078539739053027
0.004854509732269146
0.004976499643529444
0.00503178222682122
0.005032307713106757
0.005183818841883462
0.0051905379934967895
0.004725282983334422
0.004663941587674754
0.004734273914424415
0.004912508994955323
0.004622298103571211
0.0049442167637292435
0.005051454536413702
0.004479072583749674
0.004613970670099736
0.004857624845213623
0.004912579579808358
0.004648911225142617
0.004596475532353788
0.004995998338310532
0.004699813862777683
0.004662797586660088
0.004730486881533193
0.004930545841539472
0.005064653377535554
0.00502303233702257
0.004880537741299502
0.004657884354493404
0.004696309695694109
0.004688491525955508
0.004793065306651117
0.004904596217586588
0.004735332687219927
0.005014507265962599
0.0048341096569512795
0.004908847531321293
0.005227771288128628
0.004856212621757429
0.0048005557234009535
0.00480156793412053
0.004860137665981635
0.0046942371329924786
0.00484956089662405
0.004693290769566308
0.004597070024305817
0.004937428606449425
0.005154823110652591
0.004652042560639756
0.005068205590173328
0.004551983578560755
0.005330825173558329
0.004711706668774785
0.004743438460325806
0.004740287743902915
0.005141666094047047
0.004548394183258027
0.004859517572065965
0.005064564990943314
0.004821065049715074
0.004947960392917618
0.004723872339064769
0.004717762322769592
0.004959396718295676
0.005080517694124521
0.005103301958288398
0.004794212466038868
0.004466982140164076
0.004834945190194652
0.004605701283697233
0.004781847578973847
0.004800467336808712
0.004601141502191233
0.004973190051369556
0.0047371386066665695
0.004945265535009986
0.004726144118541437
0.004654684013329772
0.005006634733923629
0.004967552116142297
0.004694961836053053
0.004888049022453353
0.004766145296494962
0.005218897408259324
0.004946067666065278
0.004919713387524424
0.004469795628478944
0.004538460047114947
0.004894329495186839
0.004661224908280351
0.004804588439434872
0.004787552940681053
0.004666430385665665
0.004755602551429247
0.004506434431158754
0.0047558451719071325
0.004999939605087402
0.004624716316709089
0.004761351316839303
0.004741259709292729
0.0047446514670069625
0.004777811704566841
0.004542751606179417
0.005040922749945509
0.005077325153185327
0.0045727449047637415
0.004592069984733436
0.004998503358854106
0.004862494673677459
0.004598103195137685
0.005050773237055976
0.00485398424598361
0.004675705761749852
0.004832525397870232
0.00501456531303157
0.004733629797731644
0.005100660505598381
0.004561880627747155
0.004900785161918264
0.004889967351269335
0.004670946763468815
0.00472233148368657
0.004777527259572648
0.004975685070398363
0.00483086749127134
0.004883953521790834
0.004570318891401429
0.0047026545322427366
0.0046105967141247105
0.004764638465408633
0.004694108501070474
0.004840545942756956
0.005449161421409034
0.004808727343800237
0.004626263393125182
0.005011263521096119
0.004539886913937263
0.005358374657041135
0.005088451431605547
0.004847110860484635
0.0048081778347376005
0.004867976795832528
0.00499060302356116
0.004915971337522591
0.004963516241735293
0.004599909114584327
0.005113705112834586
0.004568419943511193
0.005085472750807511
0.004840012656246982
0.004936000160440567
0.005038674993245942
0.00485610179157463
0.004454530445693357
0.0046584966481846395
0.004448534417954063
0.005299787123440822
0.004913588727863125
0.004501702614027903
0.005054764128573591
0.004517153853700674
0.00484012348642978
0.005035792499264582
0.0049852673350673
0.004789056613394299
0.005068308620131689
0.004740882235854945
0.00480189578281757
0.004783852715195526
0.004618133597242203
0.00471484422530982
0.004948003796620469
0.005184079264100555
0.004490266288649845
0.004914509489325653
0.004175710896797911
0.004762961177883993
0.0048654701961024106
0.005059282085563283
0.004329238742497609
0.005001247219398694
0.004773827034087122
0.004468722212317313
0.004738412818789782
0.004760387151673926
0.004972552155714679
0.005081705098842036
0.004783809311492679
0.004488554976833335
0.00472002410073149
0.004611586481253729
0.004852117121094911
0.004400498051747692
0.004253493299259369
0.0049484843000166135
0.004937671226927311
0.004719577621627214
0.0048013268928291854
0.004825280759971368
0.0044799755434729955
0.005044560190802438
0.005023557823308107
0.004788626356842685
0.0043829626686719796
0.004753253343957861
0.004848608312159986
0.0044717829629614195
0.0050473814793417435
0.0046175569070293805
0.005039295087161613
0.004831779830405641
0.004953096864636441
0.0050758098997707715
0.004929255406863598
0.004802652308879683
0.004833422136555659
0.0053487458302962625
0.004908630512807051
0.004829220447561696
0.004832327760281736
0.005035759097076502
0.004802842146243741
0.004673149537278992
0.004412708704927068
0.004927423885453312
0.004990440989451076
0.00511601871682756
0.004950249974133492
0.005229096704179125
0.005317830191062866
0.004574544603172491
0.004610810574265868
0.004874127057457468
0.004787930414118838
0.004953957999843456
0.005040680129467623
0.004686391782103692
0.004673003103617782
0.004716229267615829
0.004962303235054136
0.004754633744412519
0.004675464720458509
0.005282449377953606
0.004595167918042496
0.004516284918269222
0.004601631384998358
0.0050466955381326655
0.004821882781219242
0.004739188725777642
0.004693885261518337
0.005376951011173152
0.004722424512130162
0.0047341452825024125
0.004849598079289006
0.004884968890883497
0.00496113521126237
0.004929804915926235
0.004843298225629769
0.004469384130749291
0.004602989246154181
0.004524157450308193
0.0050373061734925945
0.00504200554551812
0.004757496857468129
0.004655948223938215
0.004731502250625854
0.004654640609626923
0.0048540966553529494
0.005051316525080719
0.005090938650409918
0.00495750083307025
0.004922157202625944
0.00472336623370498
0.00482119526082362
0.005060866344644331
0.004974798333227705
0.004473831502885949
0.004846938824859783
0.0049690913923339545
0.004676219667334078
0.00470139812185873
0.004939718187665299
0.004699288376492146
0.004982892525632271
0.004733697224211594
0.004723957567283924
0.004836534091127051
0.004730041981615458
0.004514220155792028
0.004514546425302527
0.004959568753920529
0.004877518815171701
0.005137143495206002
0.004896909742434801
0.005271358703011796
0.004672140389224224
0.004732948498373918
0.004862976756260146
0.0048393135551500505
0.005458939744479925
0.004626747054894412
0.0047557777454271845
0.004690650896062836
0.004798287006589095
0.004596390304134633
0.00461062073690181
0.004824988514752738
0.004886905021438686
0.004818974685274238
0.005225177880992813
0.004726409182609881
0.004728329090612407
0.005125422724833752
0.0048481680540936045
0.004620421599271535
0.004846670602418253
0.0046142551150939294
0.004820205493694601
0.004524398491599537
0.00507713689500781
0.004903778486082422
0.005232066005566182
0.0049704361893102
0.004773913841492821
0.004570845956873508
0.004985998259165769
0.005083891650099549
0.004703755129554552
0.005175492987598531
0.004807229892124889
0.004753194339806138
0.004774818380402683
0.004858235559718316
0.004535258126764773
0.0047424230912331425
0.004667186911727777
0.005174493841058532
0.004599909114584327
0.004736038009354753
0.004839641403847092
0.004535704605869048
0.005145567115494153
0.004763952524199555
0.005147838894970821
0.005235314392284014
0.004737843928801396
0.00488564861105468
0.004652129368045455
0.005354382186336978
0.004989794671467974
0.0050162682025198515
0.00460048580479715
0.004553243147317846
0.004929694085743438
0.004708383916727042
0.004494628432567349
0.00464232850567573
0.004548129119189583
0.004826114714028199
0.004964377376942308
0.004538518094183916
0.0047528262457793334
0.004732553223196928
0.005161389607566814
0.004611406645404438
0.004543964612860574
0.004723060828598497
0.004351341707303757
0.004664295038335439
0.004717394228742786
0.005001461079539853
0.004592318826249216
0.004915789922486758
0.004603255889409169
0.004955163206300175
0.004992401142783366
0.004713677780704596
0.004786053909819161
0.0045772984652318474
0.004674052497002314
0.004895086021248951
0.004995156584029265
0.004954905942456168
0.005439282173961839
0.004709020233195378
0.004665466220500288
0.004722132266911532
0.004616343900348223
0.005352945940103684
0.005060202847025811
0.004547647036606895
0.004517685561024105
0.004422422759891095
0.004633551434726894
0.004651975134159807
0.004677600067788735
0.004756538913340648
0.004760207315824637
0.004785923698710615
0.00475137061862029
0.004438401065035945
0.004702103443993556
0.0051357840548636345
0.004712479417389561
0.004867012630667151
0.0046202061599438324
0.005162446801175783
0.004592812489533216
0.0048114200004175395
0.004822570301614861
0.004754415146711733
0.0048626233055994615
0.004437255484834738
0.0053612749527617
0.004170203172679199
0.004708514127835589
0.004649067038214804
0.004877604043390856
0.0050129586103599645
0.005175242566896206
0.004836914722937922
0.00494849210024105
0.005097881041575382
0.004852375964125462
0.005017370379018211
0.004732381187572075
0.0048200094352926475
0.004940071638325983
0.004909276208686365
0.004857865886504967
0.005173263032638168
0.004620069727797393
0.004793410957087364
0.004434991505582506
0.004671343617832349
0.004784712271216001
0.004669208270502122
0.005261198168943493
0.004791939107375657
0.005276935432796999
0.004959904402842007
0.005147831094746383
0.004975881128800316
0.004738971707263398
0.004890389807596512
0.0048796347815761795
0.00480371950400342
0.004662977422509378
0.005057983850662971
0.004523736573167559
0.004630585291712921
0.004848719142342784
0.005059060425197687
0.004957237348188348
0.004758581232227284
0.0047361922432403985
0.004868682117967354
0.004747120884072126
0.0050628442997158254
0.004803090987759521
0.004821683564444203
0.005357203474876284
0.0047473169424740785
0.004582941042310457
0.00484336723129626
0.004711136199599856
0.005172514306800494
0.004854578737935637
0.00499355294402247
0.004625980527317532
0.004636313097010687
0.004732318402943478
0.004972447546569777
0.0044933976241469855
0.004844710449085965
0.004750339026974963
0.004670790950396627
0.004954149416394056
0.004779799039049317
0.005189259139522224
0.004734273914424415
0.004870780282632626
0.004973875992578635
0.004817371045267442
0.004602800987976666
0.004847730954400307
0.004594618408979859
0.004657334845430768
0.005187184997634053
0.005338594675638939
0.0048574418509912485
0.005008949917103145
0.004874385900488018
0.004951445179075444
0.004886880998661586
0.004267063392781111
0.004893995425451904
0.004944502787909979
0.005067456864335653
0.004951239741262512
0.004719225750153072
0.004640874457703228
0.004703686123888062
0.004818113550067223
0.004806368756917872
0.004821238664526469
0.0051207165096665425
0.005042264388548669
0.004387453444511488
0.004786801056470294
0.00466513057157881
0.005010538818035545
0.005056925077867459
0.004853571169067413
0.00513729930827819
0.0047315634560679085
0.004956729663642018
0.004706533014391009
0.004401118145663364
0.004605614476291535
0.005083692433324511
0.004815996004476202
0.004991901258461472
0.004846255946315515
0.005070699030015592
0.005066378710614395
0.005146227454739588
0.0049549733689361174
0.004901204459872356
0.004773827034087122
0.004355703851221261
0.0049541750183577
0.004808666138358184
0.004870290399825502
0.004879858021128319
0.004791846078932065
0.00484012348642978
0.005012834620289312
0.004705295984932751
0.004525698305686393
0.004889175221728812
0.004448534417954063
0.004990268953826224
0.004324902200543747
0.004588475947579355
0.005380591610403166
0.0050932282316257915
0.00487245134911937
0.004866959847553322
0.005081402852108638
0.0043990262020359855
0.005141110363946515
0.004547516825498348
0.004778190757191169
0.004564255437182184
0.004739540597251784
0.004835194031710433
0.004976535247007855
0.004712590247572358
0.004723518888404085
0.004550778372104035
0.005098698773079549
0.004681677766712047
0.004539535042463121
0.004563574137824459
0.004601139923004691
0.005092503528565217
0.004663829178305414
0.00501706349043346
0.004477798371626462
0.004860197292237147
0.004673459584236827
0.0049592471262613815
0.004975572661029021
0.004745073923334139
0.004536271916670892
0.004647654814758611
0.004812909651868451
0.004676014229521145
0.004806394358881515
0.004728870799450607
0.00488294595292261
0.004930294798733361
0.004850261576907525
0.004720895237453275
0.004840080082726931
0.004762435691598456
0.004665680080641448
0.0048030204029064875
0.004651907707679858
0.005157001861685668
0.005050135341401099
0.005013885592860386
0.004632098965940935
0.00485654047045447
0.0047149054307518735
0.004804259011551288
0.0047534269587692565
0.00476304798528969
0.005084114889651687
0.0049382463379535925
0.00463875849129875
0.004803478462712075
0.0046221616714247704
0.005110305554895916
0.005068452852502567
0.004642741582591927
0.004658703665184113
0.005005607784129656
0.004635736406797865
0.004762056638974129
0.005000601523519379
0.00494029329869158
0.004818682440055608
0.004708782350277118
0.004917931490854881
0.004945053876159159
0.004983615649506303
0.004831754228442
0.00470499215901281
0.004721341716557552
0.004932161923622058
0.004910566643362239
0.004918087303927071
0.004780014478377018
0.004861917983464636
0.004648628359334966
0.004956024341507192
0.0051030431152578465
0.005093854546579357
0.004952520174423618
0.004588182123174182
0.004811382817752585
0.004879134897254287
0.004566766678763654
0.004704262814100883
0.00454708972731982
0.004523029671846191
0.0050283246218135805
0.005166431471655501
0.004814655945059583
0.004969361193962027
0.004311391733277517
0.004624190830423552
0.0048635278445093265
0.005213497451658601
0.004777088580692809
0.004568821439726079
0.0050309854554293435
0.004519682897021348
0.005123040115174286
0.00508290188297053
0.0051647860071324
0.004636666547671371
0.004903259220834779
0.0045379492041955315
0.004582941042310457
0.004692259177920983
0.004983876071723396
0.004709725555330205
0.004813994026627607
0.004944107512732988
0.00486839767297316
0.0049702447727596
0.005311681508624468
0.005033168848313773
0.0050362133764052155
0.004827697393922704
0.004435145739468153
0.0046322610000510194
0.005263961410413827
0.004877363002099512
0.004788548928847967
0.004851300968777287
0.005123264933912966
0.0045700972310358315
0.0052285022122270965
0.004619365984849109
0.004611902749249459
0.004421518220981231
0.0050820407477635155
0.004719690030996555
0.004673354975091925
0.005077368556888175
0.004856763710006607
0.005077281749482477
0.0049160309637781025
0.004961735924252293
0.004468762457647076
0.004708952806715429
0.004652370409336797
0.004852351941348361
0.00458975638074046
0.004592156792139133
0.004949174978785318
0.004774267292153504
0.004957830260953834
0.004675422895942203
0.004488063514839668
0.004944700425498475
0.004731434824145904
0.0044638670272196
0.004999277686655424
0.004535524770019759
0.004732578825160571
0.004576383924807215
0.005004232743338413
0.0046804453791051415
0.00482917862304539
0.0045808088533533155
0.004515692005503736
0.004963182172000357
0.004893952021749054
0.005031033500983545
0.005083208771555281
0.00455349883197531
0.004731873503025744
0.0050191344739485486
0.004950405787205681
0.004632450837415078
0.004540704645441429
0.004882497894631791
0.004888959782401111
0.0048079111914826125
0.00482644256272524
0.004650235062006572
0.004713589394112356
0.004891353972761888
0.0048882032563389985
0.004969774270878222
0.004732268778202736
0.004839287953186408
0.005049433177639358
0.005075475830035835
0.004644308039933768
0.005023427612199561
0.0043545326690564105
0.004497391674037683
0.004906797412210222
0.004735135049631431
0.004959061069374198
0.004467861077110297
0.004814679967836684
0.004532925141846049
0.005137917823007319
0.004752763461150736
0.0050909642523735595
0.005105462907582266
0.005314589604569471
0.00474070862104355
0.004936088547032806
0.005649397058891519
0.004856008763131038
0.0046303170692713926
0.004714089278434251
0.00467019803763114
0.0050060046384931885
0.005152700923210218
0.004990553398820416
0.005140456245738974
0.004942361219541856
0.004617971563132119
0.005021012557434768
0.004965985658800457
0.0047482633059002495
0.0049997691486490916
0.005009173156655284
0.004638043789752945
0.0045208300564091
0.0046605002052197775
0.004575423540118713
0.0046964477070270925
0.005154715438842879
0.004741656563656263
0.004495892643175792
0.004787310320203167
0.004685890318595256
0.004925065298570946
0.004651181425432741
0.004906736206768168
0.004367861721286809
0.004941241241304293
0.0046697593587513
0.004798039744259856
0.004649574722761137
0.0053157304472110515
0.005103790261908979
0.005061261619821321
0.004983418011917808
0.004831095372674831
0.004791537611160773
0.004495600397957163
0.004898270761963709
0.005341295754584467
0.00462934510388158
0.004896249403189365
0.005113705112834586
0.005019770790416883
0.00477635765659434
0.005008887132474547
0.005201768881061913
0.004885674213018323
0.004731978112170648
0.00466913926483563
0.0052262916381924825
0.004441815266340736
0.005256235312036065
0.004789427865794189
0.004994035026605157
0.00498630208508571
0.004942385242318957
0.005023125365466162
0.00460336829877851
0.004969841697358172
0.004788789970139312
0.004546633246700775
0.004926784410611893
0.004737646291212901
0.0047679178137535255
0.005005315538911025
0.005051563787409957
0.005218627702339528
0.004939526771114698
0.005425575648293656
0.004562671178101137
0.005223106897477724
0.004755921977798063
0.0044636453668540025
0.004735986805427467
0.004722752360827203
0.004740091685500963
0.00453570618505559
0.00461251346375415
0.004672643431919202
0.004464443717432421
0.004768121672379915
0.004939676363148993
0.005544829499233804
0.004877491634021516
0.004668143276668716
0.004807756957596967
0.004481472995148346
0.0045507109456240855
0.004491082440967469
0.004903890895451762
0.004400809677892071
0.004690186615219354
0.004566085379405928
0.004975701292951025
0.004729180846408442
0.004691046171239825
0.004807520558156975
0.0048858896523460245
0.004562671178101137
0.004923437635787051
0.0052030074897067135
0.004991543165949436
0.004735727962396916
0.005134193574744692
0.0048324145676874345
0.004689659549747274
0.004752368185973747
0.005050352359915343
0.005366943131803953
0.004636485132635541
0.0050116216136081556
0.004727355546036051
0.004630472882343582
0.004539535042463121
0.004635763587948051
0.004562981225058973
0.004765498021429105
0.004954594316311791
0.004817943093628913
0.0048029545556130815
0.005178372323206805
0.005044844635796631
0.005060891946607972
0.005117694425165657
0.004681942830780491
0.005021536464533762
0.004882772338111216
0.004809389262232216
0.004699521617559052
0.004955781721029305
0.004841207861188934
0.005184140469542609
0.004777037376765523
0.004501659210325054
0.004785236178314994
0.004297468189095091
0.00480039833114222
0.004836863519010636
0.0046741486838189905
0.004831579034444061
0.00432291328687473
0.004894613940181033
0.005009791671384411
0.004812607405135054
0.005028745498954214
0.004445497690087056
0.004822432290281878
0.005389239092347245
0.005689507487841299
0.004791698066084314
0.00458227912387848
0.0049804858931957055
0.005127676702571212
0.0049271634632362185
0.004334106991774901
0.0047640183714929615
0.004661138100874654
0.005032394520512454
0.004600685021572187
0.004789402263830546
0.004901866378304333
0.004758314588972298
0.004818663059129861
0.004649116662955548
0.004678019365742827
0.004714707793163379
0.004724516455757541
0.004374058544987682
0.004959197501520638
0.004681237508645664
0.004833910440176242
0.005020142042816774
0.005402653372796798
0.004369649838994245
0.004357199723710068
0.004526773301034567
0.004554832048250245
0.00499180823001788
0.004720739424381086
0.0046664288064791224
0.004755493300432992
0.005145583338046816
0.004782750538697168
0.004946972204975142
0.0046604583807034715
0.004921657318304049
0.004878593810519876
0.004828696540462701
0.004829360038081222
0.004288743901260083
0.004944303571134941
0.005039937624667843
0.004517213479956186
0.004650349050562453
0.0047865631735520345
0.004525500668097897
0.0045991859907102955
0.004504281282089321
0.00490345063738538
0.00469679335746334
0.005169588409116285
0.004330191326961674
0.00482437000002361
0.004937497612115918
0.004676590919733969
0.004892592581406688
0.00465534593176175
0.004855928176763235
0.004719931072287898
0.0049081244074472615
0.004857115581480749
0.004867666748874691
0.00450075467141519
0.0047777264763476865
0.004999586154426717
0.004676900966691804
0.004647326966061569
0.004897454609646086
0.004715920799844536
0.00453449159918789
0.0047627201365926485
0.004977352978512023
0.005149092146981742
0.004311288703319156
0.004319746347899177
0.00465600942938027
0.004652137168269892
0.004869809896429355
0.004850658431271058
0.004849252428852758
0.004727529160847447
0.00471044025687601
0.005156603428135593
0.004753504386763974
0.004831906883141103
0.004892152323340306
0.004750294044085572
0.004819636603706216
0.005115969092086816
0.0046925196001380756
0.00478085001162039
0.004911933883929044
0.0050100311334892135
0.004358309700432866
0.004748041645534653
0.004671083195615256
0.00493504599678996
0.005357025218213537
0.005274880671834575
0.004594464175094212
0.0049064889444389295
0.004994252045119401
0.004727546962586652
0.004832568801573081
0.004794953391652106
0.0046988162954242265
0.0045157160282808355
0.0047134351602267106
0.004762763540295497
0.004814501711173936
0.004991626814982048
0.004665191777020865
0.004973287817372776
0.004864954711331641
0.0050513243253051555
0.004511638329357524
0.00462917464744327
0.004645341210765635
0.004741637182730515
0.005026955802060234
0.0048062223232566625
0.004644266215417462
0.0045576021328622655
0.005094069985907057
0.004829962952361476
0.005192520686127911
0.004816288249694831
0.0044511340461277716
0.004921847155668109
0.00476340765698827
0.004837989718286095
0.004865067120700982
0.004730313266721797
0.004723811133622715
0.004720565809569691
0.0047833372304247595
0.004768141053305664
0.0049731142025613816
0.0049248242572796025
0.004890674252590705
0.004634481575600402
0.004252452328203064
0.00463179829839408
0.004824196385212216
0.004830055980805068
0.004780677975995538
0.004750003378053484
0.004661870604159667
0.00468661502165583
0.004584396669469502
0.004792464593661195
0.004699177546309348
0.0050116650173110035
0.004883619452055898
0.005010977496915383
0.004678070569670113
0.004948630111574034
0.004673064309059838
0.00448883004241655
0.005157551370748305
0.004711223007005555
0.004906867997063255
0.00497700110703788
0.0047400901063144206
0.005322306323536254
0.004841510107922331
0.0048520674963541685
0.004723718105179122
0.004927155663011783
0.004503971235131485
0.005351758535386169
0.00500558060297947
0.004622426735493216
0.004473367222042467
0.004551254233648827
0.00491171380274999
0.004911868036635637
0.004837216969671319
0.004662935597993072
0.00500820119126547
0.004847513935886063
0.004751858922240872
0.004693748829371897
0.00464868956477702
0.0047744889525191
0.0047715568337969964
0.0046513132157278295
0.004873320284550823
0.0044038542059835145
0.004683570493564388
0.0047050293416777645
0.004702283279842845
0.004860791784189175
0.004767744198942131
0.00462782362942913
0.004855643731769043
0.0049694014392917905
0.004681926608227828
0.0050968478707435145
0.004871831255203699
0.004996642455003303
0.004701637583963532
0.004625051965630567
0.004907701951120086
0.00450119335029503
0.004946883818382902
0.0048921026985995625
0.004647854031533647
0.004954155637431951
0.004841955007840066
0.004733697224211594
0.005388168738850422
0.004969230982853481
0.004746544193859304
0.004954751708570522
0.005158214868366824
0.004918585609062421
0.005164230277031868
0.004817856286223216
0.004842395265906448
0.0047623844876711705
0.004823224419822402
0.004362622219609626
0.0050856363641041385
0.0053245268990856345
0.004782509497405824
0.004771857501343853
0.00480619672129302
0.005126111824415915
0.004987254669549775
0.004676721130842515
0.004561811622080665
0.004726762633270566
0.004671566857384487
0.004796699684843237
0.00519569384614136
0.004758772648777884
0.004656138061302273
0.0049492905465277435
0.004949133154269012
0.005014521909328721
0.004654401147522122
0.005078735797454979
0.004997762433240869
0.004517462321471967
0.0047822668769279385
0.004939694164888199
0.004621722992544931
0.005090369760421532
0.004972880004411721
0.004527591032538733
0.00500990250156721
0.004597998585992781
0.00468644456521752
0.004837706852478444
0.005092831377262258
0.004623615719397272
0.004607266161852532
0.004865833648277863
0.004449901658520867
0.00486542215054821
0.004848065024135243
0.005087419839960224
0.004719510195147265
0.0049471442405999945
0.004478306056172793
0.004893643553977761
0.004840984621636795
0.0048949929928053595
0.00488640355793025
0.0047066020200575
0.004735593109437018
0.0049998962013845525
0.005072938986490723
0.004816564894464586
0.004910410830290052
0.004704572861058718
0.00495325267770863
0.0051403678591467345
0.004432539890256548
0.005060402063800848
0.0045002903905717075
0.004906471142699723
0.004863373610623679
0.00460030596894786
0.0047276221892910385
0.004775374110503216
0.005009129752952433
0.004783171415837802
0.004823749906107939
0.004888625712666174
0.004805068942831018
0.004713407979076525
0.004334114791999337
0.004804734873096081
0.005296673589682888
0.004741296891957684
0.0048406505519018594
0.005082368596460556
0.004713692424070717
0.004432496486553699
0.00479824676125933
0.004689412287418035
0.00468967735148648
0.004908519682624252
0.004713081709566026
0.00472371652599258
0.00505524779034282
0.0049759005097260636
0.00454904988065211
0.0048361388159500595
0.004883971323530041
0.004907028451986797
0.004925572983117276
0.004917044753684222
0.005046987783351295
0.005192657118274352
0.004645124192251392
0.004733060907743259
0.0048963540123342685
0.004548594979219606
0.004556422528369187
0.004834194885170434
0.004149949531022543
0.00464399641378939
0.0049701067614266155
0.0045251472174372125
0.004831683643588965
0.004747893632686901
0.004774069654565009
0.004807591143010009
0.004980484314009164
0.005139130829688476
0.004945052296972617
0.0046191907908511715
0.004713407979076525
0.005334308380529611
0.004617997165095762
0.004778190757191169
0.004554385569145969
0.004982224386162399
0.004801240085423488
0.004957348178371147
0.004997314374950049
0.004831640239886116
0.004356709840902944
0.004700604413131664
0.004800750202616363
0.004628906425001741
0.0048790402896241505
0.004633622019579928
0.004375235948190429
0.004455891465222266
0.004853675778212316
0.004659312800502262
0.005165922207922629
0.00515889616772455
0.004446068159261984
0.004943685056405812
0.004965323740368479
0.004855181030112103
0.004921630137153864
0.004623528911991574
0.005086588948568203
0.004320339260664663
0.0048606631522671705
0.004771797875088341
0.004806126136439985
0.005019574732014929
0.00452852117341224
0.004850173190315285
0.004722795764530052
0.00506131440293515
0.004704434849725736
0.004678414640919818
0.004894864360883357
0.0050568978967172745
0.004893100265953019
0.004677821728154332
0.004763176617211694
0.0050909642523735595
0.004799890646595889
0.0049860788455335725
0.004984642599300277
0.004965675611842621
0.004651473670651371
0.004512060785684701
0.005039818994260607
0.0047564396638591615
0.004958689816974307
0.004750846711521295
0.004775719760939464
0.00500580542171815
0.004920704733839985
0.005020476112551709
0.004715989805511028
0.004908053822594228
0.004614002493101274
0.005073780740771989
0.004877165364511018
0.004921785950226054
0.0048012834891263375
0.004982378620048047
0.004907986396114278
0.0047702329969330414
0.004754193486346136
0.005084045883985196
0.004658609057553978
0.004995002350143617
0.004736674325823087
0.004518281632162675
0.004818992487013445
0.0051338463451219025
0.005002409022152564
0.004839287953186408
0.0048518682795791294
0.004852996058041133
0.004528408764042899
0.004759105139326278
0.00492099382068553
0.004824239788915064
0.004997564795652373
0.0048446220624937236
0.00487758624165165
0.004636745554852632
0.005125930409380083
0.004803855936149861
0.004562740183767629
0.0047820018128594925
0.004912640785250413
0.004465020407645244
0.005036084744483213
0.004582460538914311
0.0050549377433849844
0.005242003300082346
0.004393732338058432
0.0045091077068503075
0.00503557705993688
0.004544403291740414
0.004811350994751048
0.0047876125669365655
0.004716401303240683
0.00465021103922947
0.004858508424011196
0.005695495715356158
0.00478865353799287
0.004940778539647353
0.004916744086137366
0.004846069889428331
0.0044101943049725135
0.00476347508346822
0.0048278129616651285
0.005058244272880062
0.004747318521660621
0.005289472355486873
0.004812409767546558
0.004675749165452701
0.004792027493967897
0.004730875935672288
0.004993642909801251
0.004961072426633774
0.004892300336188058
0.004768244083264024
0.004454178574219215
0.0048379478937697895
0.0050113309475760676
0.004794839403096223
0.0045186241242258385
0.004488924650046685
0.004698687663502223
0.00513824567170436
0.00495445788416535
0.005124280303005628
0.004689497515637191
0.004473764076406
0.0048646028398574995
0.004680773227802183
0.004838497402832426
0.004724860527007246
0.0046689432064336775
0.004717108204562051
0.004804493831804738
0.0047983675929568976
0.004817649269223741
0.005016141149784391
0.004574552403396929
0.004800931617652195
0.004635496944693063
0.0051564073697336395
0.005166232254880464
0.005029287207792414
0.0048661933199764425
0.0049217007220069
0.004743438460325806
0.005278897165315831
0.00433305759839037
0.004661187725615398
0.004939984830920287
0.004803486262936512
0.004370178483652867
0.004649444511652591
0.004588493749318561
0.004912484972178223
0.004511267076957634
0.00514250162729042
0.0046385336725600695
0.004930683852872456
0.005231076238437163
0.0052494565341672265
0.004898717241067986
0.004564917355614163
0.004710432456651573
0.004720609213272539
0.004500953888190227
0.005015093957690192
0.0047263579786825955
0.005007891144307635
0.0049281532303652375
0.004446726919320878
0.004919163878461786
0.004900370505815526
0.004581771439332149
0.005229312143506825
0.004648274908674281
0.005147922544003433
0.004821770371849901
0.004977884685835453
0.005304273257428978
0.004705803669479081
0.004727400528925443
0.0046096519298850815
0.004845872251839836
0.005003286379912243
0.004371018658747592
0.004814965992017419
0.004863502242545683
0.004691029948687163
0.004692405611582193
0.004659836707601258
0.004864104534722148
0.00478376590778983
0.004852927052374641
0.004556234892295461
0.005185422481890258
0.004659398028721418
0.004895492877127252
0.005254427191299091
0.004910285356741132
0.004506580242716174
0.004868200035384665
0.004521688033243029
0.0045847741429072865
0.0047076095889257265
0.004501692612513134
0.0045853524123066515
0.004831820075735405
0.00503149936101357
0.004899046668951571
0.00504090336901976
0.0048566706815630165
0.005058001652402177
0.004698669861763018
0.004874721549409496
0.0045837185284848606
0.004954550912608942
0.004764683448298024
0.005223719191168959
0.004817184988380259
0.004978145108052546
0.004747233293441466
0.004542905840065063
0.004671721091270134
0.005252009600265003
0.004976655456601634
0.004600657840422002
0.005159617712412041
0.004350703811648881
0.004988289419568186
0.004552817532617584
0.004903537444791078
0.005126902374769896
0.004557888157043
0.00498669578107616
0.004577460499341931
0.005342862211926308
0.004896800491438545
0.004970719055117851
0.004966846794007473
0.004973103243963859
0.005112328492856803
0.004995182185992908
0.004941920961475475
0.004813356130972729
0.004621877226430578
0.004989210181030714
0.00457842624369385
0.004758840075257834
0.004903080964172033
0.0047905044403289045
0.005262677818879636
0.005183682409737022
0.004671454448015146
0.005059608355073781
0.004807117482755548
0.004782328082369992
0.004661404744129642
0.004632760884372913
0.004892989435770221
0.0048229593557539575
0.004692630430320874
0.004794278313332275
0.004944613618092777
0.004719269153855921
0.004991318347210756
0.004678329412700663
0.0050965378237856785
0.005148103959039266
0.004591933552586995
0.005107999751127379
0.004932509153244847
0.004954835357603135
0.004920685352914235
0.00498469222404102
0.004602973023601518
0.0044816032062568924
0.0048809330164764925
0.004722244676280872
0.004828206657655577
0.004503463550585155
0.004944726027462118
0.005056923498680917
0.004954878761305983
0.004662572767921408
0.005016131770373411
0.004769044013028984
0.004713716446847817
0.004938574186650634
0.004854974013112628
0.0047056912601097425
0.005044931443202328
0.004940982398273742
0.004445145818612915
0.00509148131633087
0.004912484972178223
0.004960102040430503
0.00486621270090219
0.004596295696504498
0.004964462605161464
0.0045428206118459085
0.004714243512319897
0.004802401888177359
0.004582237299362173
0.004580145355734795
0.0050421341774401236
0.004800726179839262
0.004820602348058135
0.004772924074363801
0.004756369079006128
0.005013249276392052
0.004935209610086585
0.004587397793858096
0.004735003259336342
0.004864959448891269
0.004806542371729268
0.004539713299125867
0.0048003549274393716
0.004954594316311791
0.0045313618428772925
0.004850965319855809
0.004947033410417197
0.0050637070141093836
0.0043532344341560975
0.0046608536558804614
0.0047368107579695284
0.004972224307017638
0.0049132864811297266
0.004954594316311791
0.004656448108260108


==> data/pne_reg_bootstrap_0.0065.txt <==
# 0.006520897664635371
0.006724940324482263
0.0054086822158511474
0.005626880358569993
0.0057511243397080705
0.006030756045956358
0.006152240012734162
0.006088891789292597
0.0061949420545847084
0.0058872771788706195
0.005629803202297001
0.005969857054310156
0.006343531532360632
0.005843537200868068
0.00609720320168538
0.006272047985086739
0.006012560713135547
0.006106226891496699
0.005894715101452973
0.0064548043030020945
0.00617690793415579
0.005856735434632701
0.006107801016506789
0.006266823862762542
0.005790299921122552
0.005715368498389986
0.006366576011039444
0.005943340283852535
0.006248355422890675
0.005946600428531885
0.0058083833592841964
0.006104601831779036
0.00576753340041933
0.00628280701230004
0.005913023945907794
0.006117084554175447
0.006299317942426435
0.005848099980481295
0.006201465577893096
0.006210161991996099
0.006002564898048351
0.006347068018040726
0.006159363918801919
0.005925957480890556
0.005699722649804832
0.006638661133995898
0.005955023735583834
0.006587423890434237
0.0065483209111902255
0.005755524289954563
0.006656756214376415
0.006151914354000692
0.0057657306351663745
0.005851524571502223
0.006193205100207883
0.006383746666901962
0.006015710580130573
0.006331534064114738
0.006050265655929918
0.006298878772058955
0.00585913534869534
0.005824956866337034
0.005677617471812577
0.005990664448293066
0.005967733481248263
0.005938665609580143
0.005880317719144442
0.006123122823333317
0.006311976753383296
0.005684726501711773
0.005894336891037091
0.0061594116195598
0.006048527084578249
0.005999901902178686
0.006298229071566859
0.006313498326710977
0.0058166963886518205
0.0061053008500038565
0.006200440900934806
0.006466163712974766
0.006310016009688137
0.005384772655631094
0.005998326160193751
0.0062794826737194035
0.006639259899780425
0.005970993625927613
0.0062080384189342076
0.006197067244621446
0.006110135119693298
0.005603995475308231
0.006068471013994757
0.005719717513928909
0.006173049023691914
0.005440296337805238
0.006049013955703609
0.005925745333791095
0.00625807651395197
0.005977081212818207
0.006261336658631321
0.005962410723458617
0.006130069023865778
0.005812459267772063
0.005832941003021502
0.005784753374014574
0.0061473531913623074
0.005873906090495222
0.006289593617415453
0.0055044587080804765
0.00600169981650711
0.006069498924902735
0.005467191318678741
0.00626590105521939
0.006088893406267441
0.006182557967653749
0.006070586178787465
0.005971972219102865
0.006040054459793575
0.005792364151207691
0.0059342688932833365
0.006060587129750583
0.006436822734255587
0.005569392698751004
0.005753134401135954
0.006120734551489551
0.005766283317167864
0.006026147182560093
0.006045377217583222
0.005991151319418424
0.005890103004107021
0.006087319281257351
0.006279374013009924
0.0065845487474651115
0.006219886317007081
0.006207551547808844
0.00611448736918191
0.005468441401930206
0.0059295926020361
0.005741400014697088
0.006185056517181837
0.005773180199967601
0.0059991403070274235
0.005988055621080653
0.006129807559033593
0.005509245277012034
0.006568141303728696
0.005902862067504176
0.005991916148519374
0.006333869784276091
0.006107801016506789
0.005730966646217258
0.006178159634382101
0.00572113042654711
0.0060160346218892
0.006119648914579665
0.006088293023508071
0.006123933736217303
0.005779479933957654
0.0059736073040645545
0.005863425021257508
0.006053527417584111
0.0061350709738464855
0.005827455415865122
0.006261061934605419
0.006087156451890617
0.006110464012376454
0.006194892736851984
0.00668506087391843
0.005697386929643479
0.0059138958187433775
0.006064223867870971
0.00567516662304237
0.0063142515135930525
0.005886727730818818
0.006523648138844067
0.006405692249477171
0.005765520105041757
0.005864071487799918
0.005894550655111395
0.005746660195560293
0.006007450102445362
0.005643174290672399
0.005929490732620963
0.005852172655019474
0.006153164437252159
0.005920845253225527
0.005356792037847705
0.005871244711600399
0.0061082878876321505
0.005424864253294387
0.0058941772956200445
0.005750359510607123
0.005830393135760689
0.006022285038146529
0.006253841010047055
0.006338921051989524
0.00637266036398035
0.00634033234763288
0.0059653484433541855
0.005907048253676365
0.005865219701636247
0.0060435776862799535
0.005724980928741801
0.005943552430951996
0.005847613109355934
0.006159087577801174
0.006003111112150466
0.0056658814683988685
0.005976482447033679
0.005895915866971715
0.006468438473184521
0.00597078471277784
0.006136329465367137
0.005849188851340869
0.005887490942944924
0.006114438051449185
0.006190494403580335
0.005368740188360874
0.006386733704530256
0.005776718302622538
0.0060963890548517054
0.00618452032832375
0.006083080543402748
0.006129807559033593
0.006112849050270533
0.005976643659425572
0.006348429995951357
0.00640846552303116
0.006240532498598099
0.00591688285637167
0.005627628694527538
0.005984790625476775
0.005928569542052654
0.006016309345915101
0.005817571495437093
0.006163161869314197
0.005667616805800852
0.006047115788934892
0.006545432509027384
0.0065667909680369365
0.006140668455662032
0.00650213170139231
0.006291657847500593
0.0060823189482514875
0.005840388950847885
0.005847338385330032
0.005862334533423092
0.0061478400624876695
0.005874017985154387
0.005924544568272357
0.006235908759033272
0.005897815650715274
0.006334683931109765
0.006244282748352495
0.005756447097497717
0.0063443589383880205
0.006009461780848088
0.005592374600503373
0.006270250070758314
0.006301378938561886
0.005829631540609428
0.005788827665527598
0.006060261471017114
0.00654912018185534
0.0061433298345568545
0.006428348492496073
0.006002023858265737
0.006483335985812129
0.006513591363805274
0.006237157225309896
0.005819033725788017
0.006651321561927603
0.006496544244820792
0.006025431671191868
0.006283282241206527
0.0064319342959088905
0.005999301519419313
0.005762858726146934
0.006284208282699367
0.006523105158691639
0.005979145442903346
0.00667582342003281
0.005955898842369105
0.00583425366319941
0.006582050197937023
0.0063487556546848265
0.006254166668780524
0.005678477702429288
0.006111335885212039
0.005801810518243087
0.006033692148877081
0.006681475070505611
0.006179733759392191
0.006366572777089756
0.006751558964355021
0.00612567069059413
0.006227432900298914
0.006369239006909109
0.006391783355268844
0.006145180300567691
0.005638826892108317
0.005920470276759333
0.005804797555871378
0.005663595065970238
0.006155176115654885
0.006023645399082317
0.006212711476231756
0.005761657960628195
0.005953936481699102
0.006061787895269325
0.006197554115746807
0.00625020588890151
0.005895152654845609
0.006117360895176192
0.006044340898406058
0.0060130492012357515
0.006085093838780319
0.006050750910080437
0.006250416419026127
0.006198592051898812
0.006482462496001701
0.005614805437229099
0.005973332580038653
0.005662994683210868
0.005871134433916077
0.0058960770793636055
0.006068460988750728
0.006138441396210158
0.006666826248608924
0.0058351155107909634
0.0056762538769270995
0.005921884806352376
0.0057225417221904665
0.006162788509822848
0.005958338048920437
0.006451980094740538
0.006245692427021009
0.00608530598587978
0.006247590593789727
0.005717817730185347
0.00611111371286855
0.006121109527955746
0.005908735890320467
0.006177284527596827
0.005705160536203331
0.005983818500200896
0.005898787775991154
0.006305127571341442
0.006120137402679866
0.005875592110164481
0.006367551370265007
0.005896887992247591
0.006498708727346225
0.00615827828189203
0.006389283188765912
0.006451332011223284
0.006354241241841208
0.005708583510249414
0.006144091429708115
0.005451545470093586
0.005856959223951035
0.006243243195225645
0.00601071024712471
0.006065909887540228
0.005813220862923324
0.00595176197392964
0.006307515843185205
0.006003426745639907
0.005665442298031388
0.005748188236787346
0.005898575628891694
0.005707058702972048
0.006266715202053063
0.0058420140105655445
0.006091016979329336
0.00636363990811872
0.005637188573196941
0.006022171526512519
0.006783077684793347
0.006246018085754477
0.006091442890503098
0.005827832009306159
0.0060040255114244346
0.005607635447378304
0.006116385535950627
0.006122797164599847
0.006434483780144546
0.006337184097612697
0.006093079592439632
0.006064174550138246
0.006394283521771774
0.00574341331007466
0.006132796213636729
0.006150014570257132
0.005377112560705253
0.005968333864007635
0.006187729538295533
0.005689462135935764
0.005996151652424288
0.006189566745112651
0.00611090156576909
0.006041677902536393
0.005698197842527465
0.006427100026219449
0.00637825946277074
0.005728790521472953
0.0058166438369694085
0.0062215606944574665
0.00613522895228869
0.005969909605992568
0.006111873691044968
0.006196856714496829
0.005899662882776426
0.006291815825942796
0.005860112324895748
0.00590547251169143
0.006339631712433217
0.006476050867352482
0.005895037526236755
0.00600060253737835
0.006225746880629657
0.006234119252974034
0.005954862523191941
0.0053786357510077765
0.006151590312242066
0.005890152321839747
0.006221672589116633
0.005434973580015593
0.006319962507042608
0.005880590826195499
0.006170223198455512
0.005999625561177942
0.006191956633931261
0.006262152422439836
0.006426884645170302
0.005390748347862523
0.006149688911523661
0.0063835838375352295
0.006125020990102035
0.006435571034029278
0.005916997984980523
0.006186094453333842
0.005996090692472691
0.0057720929460828695
0.005815832924085421
0.006171147622973509
0.0058935769128606735
0.005846038984345841
0.006173159301376236
0.006027607795936174
0.006404440549250863
0.005867772419821591
0.005831643219012155
0.006027444966569439
0.0058662476125442235
0.006139744031144035
0.005724604335300762
0.005967083780756169
0.005974207686823925
0.00592938045493664
0.005647623558651617
0.005929378837961798
0.00600397619369171
0.005661420558200778
0.00577480525968526
0.006001263880089317
0.006367225711531539
0.006112686220903799
0.005789589260678859
0.006494958477591828
0.005991967083226942
0.006063575784353717
0.005912046969707385
0.005881730631762643
0.005543471460128223
0.0061827801399972375
0.006227495477225356
0.006169573497963416
0.006499031152130009
0.006125460160469514
0.005835928040649794
0.006611065517922732
0.005897540926689374
0.005858424688251648
0.005693639913838768
0.006163875763707577
0.005966322185604906
0.0062463930622206724
0.0061134987507626285
0.006271222196034192
0.005929429772669366
0.006061676000610158
0.006147354808337152
0.006016195834281092
0.00583157902511087
0.006022234103438959
0.005805070662922435
0.006120834803929845
0.006213099711891667
0.006132521489610828
0.00593144468502178
0.0062591637678367
0.005893463401226665
0.006080906035633287
0.005969307606258355
0.006000439708011615
0.006052764205458006
0.0062774742292663645
0.006059013004740491
0.006118561660694933
0.006369512113960168
0.005961710088258954
0.005992891507744939
0.00617762182854917
0.0058929272123685785
0.006071285197012286
0.00616805871593008
0.005433887943105705
0.005793500722825148
0.006232920104430138
0.0064725753416239856
0.00594067728798287
0.005325939511044877
0.006736026627403876
0.00599353959126219
0.006063852125354462
0.006156149857905607
0.006116546748342519
0.006407603675439605
0.006131108576992627
0.005834789852057494
0.005806049256097687
0.00649593221984255
0.006153927649378263
0.006191356251171891
0.00617316091835108
0.006198203816238903
0.005892165617217318
0.0057416137787713924
0.006307953396577842
0.006299692918892628
0.005666093615498328
0.0058878166016783934
0.006273347386070931
0.0067790527110130495
0.005774155559193165
0.0060638472744299335
0.005902926261405461
0.006019620425302019
0.006050264038955073
0.006217548979870885
0.006451494840590021
0.005874392961620583
0.006101338453150001
0.0058940654009608795
0.006163161869314197
0.005965782762797135
0.00629795434754096
0.006007889272812841
0.005769482501895615
0.006253627245972752
0.006048252360552347
0.006005760848826417
0.0056743031584759705
0.005847501214696767
0.005939701928757306
0.0059412792877170835
0.006069872284394085
0.005739600483393822
0.005880367036877167
0.005917045685738405
0.006538208350519334
0.006140505626295296
0.0065108281154953145
0.006193854800699979
0.0059687237166423865
0.006053040546458751
0.0058636948943588795
0.006307738015528696
0.006245156238162923
0.006522175883249114
0.0059576851144786565
0.006152240012734162
0.0061732711960354025
0.00554417371230273
0.006461655102018794
0.005541734505751398
0.006176958868863358
0.005882266820620727
0.006032553960284782
0.005666142933231052
0.005898736841283584
0.006212438369180698
0.006006262596120337
0.0058624957458149815
0.006557979425325079
0.006351254204212915
0.006777152927269489
0.0064643657986463415
0.0059958753114235435
0.005799963286181937
0.006730749953397269
0.00644334464058913
0.006222057590826857
0.006028255879453426
0.00588950262134765
0.00602109591484666
0.00597756970091841
0.005621705553978522
0.0053208272833798476
0.006389834253792557
0.005955025352558676
0.006314735150768725
0.006155886776098578
0.005779915870375447
0.006146154042818411
0.006012560713135547
0.005788227282768228
0.00565218472129
0.006115023558039994
0.006226460775023037
0.005922972060237108
0.0059049230636396294
0.006295728905063929
0.006645345869696176
0.006609215051911896
0.005973056239037909
0.006043253644521329
0.006011037522833024
0.005692388213612458
0.006197879774480277
0.0060545011598348315
0.0055814527439233385
0.006068411671018003
0.005838375655470313
0.00603070511124879
0.006224934350770826
0.005739339018561636
0.005986591773754886
0.005779754657983555
0.006330884363622644
0.006065747058173494
0.005951000378778378
0.006296268327871703
0.006023045016322947
0.006170172263747944
0.005742324439215085
0.0064569804277464
0.005671531501896825
0.005997513630334921
0.0058357652112830585
0.006224447479645465
0.00595622288412773
0.00565908322106458
0.006295730522038771
0.005931441451072092
0.006552770179169443
0.006372387256929292
0.006029020708554374
0.006371902002778774
0.005954260523457726
0.00601103590585818
0.005937367825570795
0.005856524904508086
0.00602326880564128
0.0058655453603697165
0.006137630483326171
0.006505005227386592
0.006139804991095632
0.006017722258533302
0.006203589150954988
0.006251778396936761
0.0061269207738455945
0.005957249178060864
0.005702497540333666
0.006172998088984346
0.006288180704797253
0.005792625616039876
0.006130830619017041
0.006024295099574414
0.0058115841609867915
0.006081830460151284
0.006265412567119185
0.006220649529133187
0.006314090301201159
0.005938826821972033
0.006217223321137415
0.006339631712433217
0.005797899056096798
0.00669065997270882
0.006347829613191988
0.006149804040132515
0.0058343539156397025
0.006135941229707226
0.005713258184521809
0.0059387281865065835
0.006131105343042941
0.006435409821637388
0.005491262091290684
0.006235968102010027
0.005908461166294566
0.006507179735156055
0.006145127748885279
0.006453666114409795
0.006263400888716458
0.005946164492114095
0.006110187671375711
0.005979305038320394
0.006103126342234396
0.005924056080172151
0.006179845654051358
0.005909546803204454
0.005940789182642037
0.005872234946994524
0.00574862417320514
0.0065209274169724905
0.006332946976732938
0.005611545292549749
0.00576232253728885
0.006038690864908099
0.006254215986513249
0.006069010436802531
0.006088891789292597
0.005869293993149269
0.005997888606801114
0.006013536072361112
0.006192341635641484
0.005827503116623003
0.006256230898865665
0.005701135562423031
0.006158051258624012
0.006255094327248207
0.006213963176458065
0.005776601557038841
0.006304479487824188
0.006093568080539836
0.006128883134515598
0.006251990544036219
0.00617555759846403
0.005986154220362249
0.005987453621346441
0.00639243305576094
0.006001150368455308
0.006272148237527032
0.00588374231016537
0.0059138990526930646
0.005638226509348946
0.00561719209209802
0.006418837931559393
0.006372661980955194
0.005661919071545013
0.005804149472354126
0.0061161750058260096
0.00597518304604949
0.005980393909179968
0.005644085455996678
0.006060473618116573
0.006079494739989931
0.005882602504598226
0.006024296716549256
0.006407930951147918
0.005852723720046119
0.006030757662931201
0.005619804153260117
0.006048303295259917
0.005771818222056968
0.006370323026844153
0.0061605630673458155
0.006100302133972838
0.00571825851752767
0.006183808050905215
0.005872771135852609
0.005645562562516163
0.005922970443262263
0.00577144162861593
0.005906173146891095
0.005603345774816132
0.006068572883409893
0.00618494462252267
0.005648598917877181
0.006010498100025251
0.0058801548897777075
0.006253405073629263
0.006183158350413119
0.006044938047215741
0.006737437923047234
0.006311863241749287
0.005955074670291402
0.005920795935492801
0.005404331583337382
0.006176421063030429
0.006042977303520583
0.005968171034640898
0.005956648795301494
0.00589563952597097
0.006113449433029904
0.006054663989201568
0.0065056039931711196
0.006375862782657788
0.006227434517273756
0.0065076172885486895
0.006259491043545014
0.006104488320145027
0.006075308553817741
0.005802624665076759
0.0059824532883405775
0.005874832131988063
0.006353430328957221
0.006208964460427046
0.005971434413269936
0.006242106623608188
0.006070471050178613
0.005743025074414749
0.005992889890770096
0.006014623326245841
0.006263836825134251
0.005806713832758341
0.0066105686215533425
0.006500118406014738
0.0056279034185534385
0.00562968969066299
0.005738952399876568
0.006093079592439632
0.005729228074865587
0.006056075284844925
0.006115785153191257
0.005980994291939339
0.005530488607412736
0.006493219906240158
0.005966223550139458
0.006123560376725951
0.005919432340607327
0.005956324753542868
0.005544835055013698
0.006266774545029819
0.005910148802938667
0.005918458598356604
0.005679676850973185
0.005997615499750056
0.0063270847961355205
0.005954311458165296
0.006470502703269661
0.006005714765043377
0.005990554170608743
0.00598837966283928
0.006333163974756928
0.0061827701147532076
0.0060308695575903674
0.006128608410489697
0.00603934218237504
0.005838165125345698
0.006362552654233989
0.006119372573578918
0.005808613616501903
0.00634734435904147
0.005819254281156663
0.006033692148877081
0.006254390458098858
0.006077483061587202
0.006081392906758647
0.006507018522764163
0.005615405819988468
0.0057264038666040296
0.006323110757062792
0.006242591877758707
0.005663432236603504
0.006558416978717715
0.005734552449630078
0.005725645505402456
0.005589487815315375
0.006009025844430296
0.006353367752030778
0.005354893871078988
0.006103613213359757
0.0061147504509889376
0.005788990494894333
0.006426175601701452
0.006018321024317828
0.006054825201593458
0.005602097308539511
0.005727867713929798
0.0058168082833109855
0.005919871510974805
0.006344567851537794
0.006023484186690426
0.006430087063847741
0.006003000834466144
0.0060244579289411475
0.006274972445788589
0.005361629541486834
0.006538308602959628
0.006190604681264657
0.005982680311608598
0.006108888270391521
0.006242267836000081
0.006008486421622524
0.0059114482039228575
0.005572540948771187
0.00587217075309324
0.006128881517540754
0.006152189078026594
0.0059247567153718145
0.0058801548897777075
0.006174411001602545
0.006355927261510465
0.0066778876501179495
0.006063312702546692
0.00612757047433769
0.005842399012275767
0.0059734970263802326
0.006266175779245291
0.006522074013833977
0.005933666893549123
0.006214788965510611
0.006242864984809764
0.0060823189482514875
0.006069332861586313
0.005887441625212198
0.005874455538547024
0.005858909942402164
0.005994302803388295
0.006061674383635313
0.006006473126244953
0.006023423226738828
0.00568478746166337
0.005754160695069087
0.005717269899108389
0.005975834363516428
0.0060956274597004445
0.006111763413360646
0.005724280293542136
0.006008374526963357
0.005915147518969687
0.006301541767928622
0.006073032176633142
0.006204452615521387
0.006111712478653077
0.006068199523918544
0.005712708736470007
0.00634451853380507
0.005828105116357217
0.0059029739621633435
0.006796387813217148
0.0069633947961573696
0.005610245891565557
0.00597974259171303
0.00552635173897327
0.006217550596845728
0.005930681472895674
0.006182668245338071
0.005899062500017056
0.005750849615682169
0.0062571043886760925
0.006358264598646662
0.0060624869134941455
0.0064249255184499875
0.006102475024767457
0.006126496479646675
0.006247870168740156
0.005955025352558676
0.005827292586498386
0.005979418549954403
0.006385807663037416
0.00548468763327473
0.006567003115136397
0.005854023121030311
0.005937203379229218
0.006188479491227921
0.0056290399901708955
0.005553195785139205
0.00600494993594243
0.006460464361744082
0.006487461212032722
0.006395857646781867
0.006195979990736715
0.00628844378660428
0.006234494229440229
0.006311978370358139
0.006157191028007301
0.006201789619651721
0.006235745929666539
0.006462413463220369
0.0059437778372451715
0.006327459772601714
0.005928069411733577
0.005442358950915533
0.005796599655112606
0.005691463789094462
0.005642623225645754
0.006695872452814142
0.006435085779878761
0.0060124011177184996
0.006176147955979372
0.005970559306484664
0.006271500154009779
0.005958723050630662
0.006245529597654274
0.005853585567637674
0.005900098819194217
0.006070471050178613
0.005538086125412137
0.005651048149672542
0.006015658028448162
0.006200542770349942
0.0064363326291805405
0.006185656899941207
0.006059615004474704
0.005763995297764392
0.0057911633856889515
0.006129858493741163
0.0059450772382293625
0.0058319672607707795
0.0059475248530498825
0.006123770906850568
0.00615425169113689
0.0055725918834787554
0.006082642990010113
0.006034781019736655
0.006313550878393387
0.005930355814162205
0.006187393854318034
0.00651168996308687
0.005882164951205592
0.006259114450103975
0.00667332810445441
0.005909874078912767
0.006206143486115175
0.005917420662204598
0.006015437473079517
0.005969309223233198
0.006120574956072504
0.006203365361636656
0.006176583892397165
0.006367176393798814
0.006016148133523209
0.006073459704781748
0.006306055229809124
0.005959586515197061
0.006255902006182507
0.0060881318111161795
0.006340556136951213
0.006169034075155644
0.006326713053619015
0.006316213874263054
0.005720206002029113
0.0060066885072941
0.006181747054769763
0.006164199805466204
0.005642350118594696
0.005634964747694754
0.006216511043718878
0.005970667967194143
0.0063187617415238675
0.005818056749587609
0.0060391809699831475
0.006325012157781197
0.006343205873627163
0.005977143789744649
0.005949312742134278
0.005856523287533243
0.006414278385895853
0.006360540975831262
0.006282959816422744
0.006230535066536059
0.005943391218560105
0.005734665961264086
0.006048851126336874
0.006176309168371264
0.006218527573046136
0.006193154165500313
0.005863147063281922
0.005754971607953074
0.006142841346456649
0.006472688853257996
0.006262637676590355
0.006082157735859596
0.006333220083783996
0.006026520542051444
0.00644834335662015
0.006156426198906351
0.0058210437872159015
0.0057924644036479855
0.006083294307477053
0.00621928593424771
0.005683315206068417
0.0059698586712850004
0.006219448763614447
0.005670656395111556
0.0061053008500038565
0.0059648106375212555
0.006591671036558025
0.006852835919909287
0.00591688285637167
0.006187071429534251
0.006056302308112943
0.005976482447033679
0.005709996422867614
0.006102639471109035
0.005990506469850861
0.006004900618209704
0.005847999728041002
0.005928781689152114
0.005655446482944192
0.005810885142761971
0.0060587875984473155
0.006596344093855575
0.006176909551130634
0.0060458163879507
0.006140943179687933
0.005616703603997816
0.006123560376725951
0.005847937151114561
0.006118288553643876
0.005895912633022027
0.00642677436748598
0.00609220448565436
0.0059558872001502314
0.005978980996561767
0.005785840627899305
0.0053524939570163505
0.00565414546498516
0.005783832183446266
0.006165936759843029
0.006223148078661273
0.0059201955527334316
0.0058720079237265035
0.005943940666611906
0.005917044068763561
0.0059412267360346716
0.005819357767546643
0.00622634402943934
0.005979255720587669
0.005871682264993034
0.005906074511425645
0.006168111267612492
0.005813546521656795
0.006096663778877607
0.006016472175281836
0.006355377813458664
0.006350329779694919
0.005914170542769279
0.006036243250087581
0.005786541263098969
0.005826968544739761
0.006006637572586532
0.0061102995660348765
0.006132357043269251
0.006105462062395749
0.005832830725337178
0.005783778014789008
0.006480725541624874
0.006370813131919202
0.006426772750511136
0.006443831511714491
0.006255527029716313
0.006227110475515132
0.006191468145831056
0.006277584506950686
0.0059583990088720356
0.006088342341240796
0.006291820676867327
0.006102803917450613
0.006453068965600111
0.006182293268871876
0.005905686275765734
0.0054320374770948695
0.006674139017338395
0.006358804021454435
0.006081830460151284
0.006310014392713295
0.006227108858540288
0.00598914125799054
0.005991802636885365
0.006223958991545261
0.0056385998688402985
0.00641629006429858
0.006516803807726742
0.005806698956589782
0.005680765721832759
0.005779428999250086
0.006015873409497308
0.005978656954803141
0.006333433847858298
0.0064217772684298045
0.00601510858039636
0.0058713566062595654
0.005966159356238171
0.0058077878274493564
0.006339733581848354
0.006352991158589741
0.006826376875453577
0.0060960173123352
0.006112097480363302
0.006009137739089463
0.00633056193883886
0.006111222373578029
0.005526739974633182
0.006355604836726683
0.006071671815697354
0.0057944893412444284
0.005993602168188632
0.00618283269167965
0.005844838218827102
0.005541785440458966
0.00631621225728821
0.006073571599440913
0.006788510720267316
0.006111225607527717
0.006029456644972167
0.005757259627356546
0.00616386250451386
0.005791813086181046
0.005743398433906099
0.006048528701553091
0.006214887600976062
0.00579056300292958
0.005894989825478874
0.005729603051331782
0.006004739405817813
0.006055213437253369
0.005660718306026269
0.006362389824867254
0.006394882287556302
0.006429596958772692
0.006334247994691972
0.006060585512775739
0.005911560098582024
0.006504307826136615
0.005772691711867396
0.0056685444642685335
0.006192555399715787
0.005712657801762439
0.006043640263206395
0.006286055514760515
0.006042978920495427
0.005768508759644894
0.005851198912768753
0.006216297279644576
0.005818931856372882
0.006053746355977914
0.005940792416591724
0.005500771035252521
0.005606443090128749
0.006277308165949943
0.00586543346571055
0.006165173547716925
0.005895364801945069
0.005703859518244297
0.005764546362791038
0.006306102930567006
0.006388745382932984
0.006012937306576585
0.006145292195226856
0.006316753297070828
0.005541023845307703
0.006382008095550294
0.005677127366737529
0.006275248786789333
0.005762695896780202
0.005967684163515539
0.006019347318250961
0.0064650271413573095
0.005871081882233664
0.005946064239673801
0.005940955245958459
0.0062140141111656335
0.0060596643222074285
0.005968447375641643
0.0058642836348993775
0.006350117632595459
0.005648598917877181
0.006124422224317507
0.005998701136659945
0.005845440218561315
0.006035656126521927
0.005993439338821897
0.005401944928468459
0.006226135116289567
0.0058560347994330375
0.006079871333430968
0.005575090433006844
0.00618854530210405
0.006307741249478381
0.006021472508287698
0.005753948547969627
0.006230697895902794
0.006170335093114678
0.006204566127155397
0.00604352836854723
0.0062661741622704464
0.005799149139348262
0.006194017630066714
0.005858860624669439
0.005551782872521004
0.0058427279049589245
0.006071510603305462
0.005741125290671189
0.005512992292816746
0.006181421396036292
0.0058655946781024405
0.006026681754443334
0.00623666873720969
0.005981918716457335
0.00600799793352232
0.00547637622088195
0.006041352243802924
0.005590686963859273
0.006329683598103903
0.006029293815605432
0.0062488406770411925
0.006334795825768933
0.0062552523056904116
0.0063225103743034215
0.005805935744463677
0.005914821860236217
0.005817522177704367
0.006553143538660793
0.006290019528589216
0.005825280908095659
0.005660007645582577
0.0060112613121513555
0.006463290186980483
0.006473226659090924
0.005665231767906773
0.006582160475621346
0.006186744153825938
0.006425474966501789
0.005959747727588952
0.006034128085294875
0.005839627355696622
0.006207873972592628
0.005986154220362249
0.005960677003031479
0.006033856595218658
0.0064712133637133545
0.0056469738581595205
0.00662285245604401
0.005881954421080974
0.006125835136935708
0.006763842798845688
0.0056647958314889795
0.006020059595669498
0.006350168567303029
0.005950075954260383
0.005832130090137514
0.005725742523893062
0.006068847607435795
0.006447144208076252
0.006417702976916781
0.006248192593523941
0.0061287712398564315
0.006497404475437505
0.005890152321839747
0.0064510063524898156
0.005886568135401771
0.006233846145922978
0.0062083131429601065
0.006590633100406019
0.006223034567027266
0.005779915870375447
0.006174845321045494
0.006213037134965226
0.006315286215795372
0.006224447479645465
0.006023482569715583
0.006340658006366349
0.005970722135851399
0.006005450066261507
0.005894552272086238
0.00648882157296851
0.0065368463726087015
0.006182393521312169
0.0064674647309338005
0.005516191477544497
0.005914760900284619
0.006283394135865692
0.005567316826446992
0.0057892126672378225
0.00625319130955496
0.00656770375033606
0.00661095524023841
0.006178483676140725
0.006276220912065211
0.0062217844837758
0.006239330116104513
0.0062335204871895086
0.00589156685143279
0.006118610978427657
0.0060112613121513555
0.00613398210298691
0.006109697566300664
0.006543256384283078
0.005765520105041757
0.006544233360483486
0.005989254769624552
0.006121759228447841
0.006022395315830851
0.005928668177518103
0.005931329556412927
0.006169412285571526
0.00596214764165159
0.005784539609940271
0.005704884195202587
0.0062172217041625705
0.005782641443171553
0.0058196308745977025
0.005942363307652128
0.006006200019193896
0.005790678131538433
0.006367227328506382
0.006092202868679517
0.005926768393774543
0.006150940611749971
0.005838589419544617
0.006039991882867136
0.006109051099758255
0.0061338176566453325
0.005579877001938403
0.00677454086610739
0.0063456057876897995
0.005504244944006173
0.0057524847006438585
0.0060044121301095
0.006076346489969745
0.006128606793514853
0.005672391732513537
0.005983979712592787
0.005961487915915465
0.0062297718544099545
0.006423838264565256
0.0060181614289007805
0.005590413856808215
0.005956112606443407
0.0064338441048964815
0.005992128295618834
0.005622192425103883
0.006391132037801906
0.005577590599509775
0.00562567797607641
0.00609486424757434
0.006554507133546271
0.00633674654422006
0.0058649959123179135
0.0064427935755624844
0.005658594732964376
0.00618647104677488
0.005857447712051238
0.006059986746991213
0.005775731301178101
0.006208800014085468
0.005869019269123369
0.005955624118343204
0.006029729752023224
0.006081392906758647
0.005956811624668228
0.0064344344624118225
0.005766872057708361
0.006314800961644853
0.0062844846237001106
0.006338481881622045
0.006128170857097061
0.005835878722917068
0.006006963231320001
0.005902375196378816
0.00632142312041869
0.00558959970997454
0.006284162198916327
0.005740526524886661
0.006018210746633506
0.005930954579946732
0.006181908267161653
0.005820392469748963
0.005795726165302179
0.005845114559827846
0.00592410701487972
0.005534725728292493
0.0058764062569981535
0.005800287327940561
0.005817897154170562
0.006133931168279342
0.005921930890135415
0.005890591492207225
0.0059087342733456245
0.005781978483485743
0.005512391910057375
0.0059051007691749225
0.006054937096252625
0.00628052060987141
0.005625452569783232
0.006143930217316225
0.006096877542951911
0.005863859340700457
0.005857446095076395
0.005727869330904642
0.006102150983008831
0.006526199240054567
0.006742972827936339
0.006230859108294686
0.006198478540264804
0.006280459649919811
0.0056330649639511916
0.005984680347792451
0.005804634726504642
0.005466979171579281
0.0062216742060914754
0.006388857277592149
0.006003538640299073
0.005941326988474966
0.005961435364233053
0.005690001558743538
0.005569492951191296
0.005813224096873013
0.006071722750404921
0.005511582614148232
0.0060988908383294805
0.006121107910980903
0.005866195060861812
0.006038528035541365
0.0063454922760557905
0.00639629358319966
0.00584467700643521
0.005939701928757306
0.006524899839070376
0.006077983191906279
0.006424650794424086
0.0063646762272958814
0.006381083671032297
0.0058007232643583545
0.00572113042654711
0.0060080488682298875
0.005954426586774149
0.006055150860326927
0.006028094667061535
0.005664845149221704
0.005938665609580143
0.0055763405162583095
0.006771389382137521
0.0057133584369621
0.005959912173930529
0.005749546980748293
0.005783664503155001
0.00596551127272092
0.005967682546540695
0.00626590105521939
0.006153814137744254
0.005639639421967149
0.006161150190911469
0.005918782640115231
0.006154414520503625
0.005642462013253862
0.006283772346281574
0.005845389283853747
0.0056704935657448195
0.006066673099666333
0.006311863241749287
0.006128934069223166
0.005645935922007515
0.005992677743670635
0.005830991901545216
0.006026684988393021
0.006117309960468624
0.006303763976455964
0.005945139815155804
0.006005389106309909
0.005904061216048074
0.006057276050363665
0.006383144667167749
0.006006910679637588
0.005796764101454183
0.006172234876858241
0.005579001895153132
0.006040315924625761
0.006340556136951213
0.005436988492368008
0.005966922568364277
0.005706946808312881
0.005930679855920832
0.006235206506858766
0.006005875977435269
0.00575323627055109
0.005582752144907529
0.006356526027294992
0.005983053671099948
0.005658431903597641
0.006030334985707125
0.006016635004648571
0.0061473531913623074
0.005775729684203257
0.00625275213918748
0.006084883308655704
0.006626652023531132
0.005752372805984693
0.005752696847743318
0.006091717614528999
0.005694725550748656
0.005968820735132994
0.006272309449918922
0.006282908881715175
0.005807297722374308
0.0058953138672375
0.005595634745182724
0.006099491221088851
0.006046739195493853
0.0061528913302011
0.006007734851715291
0.006093892122298461
0.0062794842906942466
0.006570852000356244
0.006177996805015364
0.0062901314232483825
0.005776816938087988
0.005938504397188252
0.006433947591286461
0.006037555910265488
0.005826368161980391
0.006215862960201627
0.005755848331713189
0.006059662705232586
0.005766766954343538
0.005735526191880798
0.00587418404847081
0.005679839680339919
0.006234768953466131
0.006413676386161638
0.005780728400234277
0.006483173156445394
0.006136755376540901
0.006258239343318705
0.005341907784413813
0.006483770305255078
0.006018697617758867
0.0058006739466256296
0.005761009877110942
0.005476101496856048
0.005648710812536347
0.006223847096886095
0.005719770065611321
0.005523479829953831
0.006065909887540228
0.006243517919251545
0.006278836207176997
0.006029782303705635
0.006125458543494669
0.006285784024684302
0.006195379607977345
0.006187717896076659
0.006116434853683353
0.006143492663923589
0.005979467867687128
0.005948237130468418
0.005921669425303229
0.006204176274520642
0.0062038029150292915
0.006767315090624496
0.006093839570616049
0.006335121484502402
0.005835877105942225
0.005840714609581354
0.006186096070308685
0.0057968611199447915
0.005850274488250757
0.005923345419728459
0.005741339054745491
0.005545325160088746
0.006259051873177535
0.005602635114372441
0.005924593886005081
0.00613328308476209
0.006166472948701115
0.00601827008961026
0.006018760194685307
0.006168160585345217
0.005928293201051909
0.006005114382284009
0.006089592424492263
0.005701298391789767
0.005652459445315901
0.005874180814521122
0.006478113480462777
0.006355766049118574
0.005713519649353993
0.0063480433772662905
0.00536532723955882
0.005727542055196329
0.005796487760453439
0.005845440218561315
0.006089166513318499
0.005846413960812037
0.005971322518610769
0.006156589028273086
0.0059450279204966375
0.005878692659426784
0.005939650994049738
0.0062303213024617575
0.005871571987308712
0.0061134987507626285
0.00605662634987157
0.006013809179412171
0.006067921565942955
0.005948337382908713
0.006044778451798695
0.006523973797577536
0.005608671766555467
0.0063481059541927315
0.006081670864734236
0.005783065737370473
0.006076670531728372
0.006338208774570987
0.006271223813009035
0.005927043117800443
0.006379560480729774
0.006393470991912944
0.005974094175189916
0.006065533294099191
0.0058402786731635604
0.005656369290487345
0.006414827833947655
0.006605742760133087
0.005673490628617142
0.0062691611998987404
0.006070472667153455
0.006007237955345902
0.005915034007335677
0.006190704933704952
0.005889065067955015
0.005756772756231186
0.006059772982916909
0.006318710806816298
0.006069609202587057
0.006411289731292717
0.006355442007359949
0.005733139537011876
0.0065120156218203395
0.005682227952183685
0.006395645499682407
0.005749436703063968
0.006385371726619623
0.006066235546273698
0.00569423706264845
0.006207337783734542
0.005772305093182328
0.0062483538059158305
0.005289208310501227
0.006305341335415744
0.005618554070008651
0.005986093260410652
0.006309641033221943
0.006125672307568973
0.006194892736851984
0.006688649911280936
0.006047651977792976
0.005809034676751135
0.005932805045957568
0.006362778060527164
0.005774265836877488
0.005882543161621474
0.005974145109897484
0.006289919276148923
0.006257099537751561
0.00598208154582407
0.005783990161888471
0.006015386538371949
0.0063524433275127835
0.005647297899918148
0.005848590085556341
0.0056971731655691745
0.006453718666092207
0.006355055388674882
0.00669695808972403
0.006560966462953371
0.006269649687998944
0.006005275594675899
0.006025433288166713
0.005698038247110416
0.005856036416407882
0.005906513681793123
0.006233844528948133
0.005425352741394591
0.006141918538913499
0.006024995734774077
0.006071558304063344
0.006262539041124904
0.00635945372194653
0.005948291299125675
0.005739276441635195
0.005593025917970312
0.005810557867053659
0.005709720081866871
0.006102851618208494
0.006068898542143365
0.00584826280984803
0.006021796550046326
0.005844626071727642
0.005951763590904483
0.006184243987323006
0.005643876542846905
0.0056487091955615045
0.006353103053248908
0.005901013218468183
0.006015712197105418
0.005743349116173375
0.006429812339821839
0.006253676563705476
0.00603950339476693
0.006479585736057732
0.005955298459609735
0.005769429950213203
0.006794863005939782
0.006012721925527439
0.006475073891152073
0.006152789460785964
0.006064773315922773
0.006119861061679123
0.006170223198455512
0.006074770747984811
0.0059165571976382
0.006000114049278146
0.005895476696604235
0.006251064502543379
0.005807083958300006
0.006066835929033068
0.0062285334133773615
0.005655444865969349
0.006243733300300694
0.006551893455409329
0.005418727348671069
0.005719493724610577
0.006231619086471104
0.006113612262396638
0.005734276108629332
0.005806922745908114
0.006517336762635141
0.00590281274977145
0.005779968422057857
0.005972681262571715
0.005763457491931462
0.006187668578343934
0.006071997474430823
0.006045212771241643
0.006131220471651794
0.005712708736470007
0.006407264757512419
0.005938400910798272
0.006330334915570841
0.005753298847477531
0.006026683371418177
0.0065101174550516215
0.006338320669230152
0.005747535302345563
0.006259004172419652
0.00583326666175497
0.0059099859735719336
0.00619184312229725
0.005982030611116502
0.006106064062129962
0.006172297453784682
0.005717543006159448
0.005710919230410769
0.006005387489335066
0.005551133172028908
0.006307139249744168
0.0066544204942150615
0.006047115788934892
0.00584598643266343
0.006425364688817466
0.0063904807203349675
0.00627731139989963
0.00610155545117399
0.005931556579680947
0.005692274701978449
0.005997562948067646
0.005769318055554037
0.006266335374662339
0.0059704590540443706
0.006082481777618222
0.006209079589035901
0.0061676720972450114
0.006038690864908099
0.006359950618315921
0.006218249615070549
0.005455669079339335
0.005913185158299685
0.0064813720081672846
0.005991863596836964
0.006078731527863824
0.006234444911707505
0.00649664611423593
0.006051790463207284
0.005633875876835179
0.0058356649588427656
0.006258675279736496
0.00616647456567596
0.006074982895084272
0.0058401158437968274
0.006754981938401106
0.005526790909340751
0.006147841679462513
0.005938178738454782
0.006336807504171659
0.006263400888716458
0.006164249123198929
0.005878143211374981
0.006193805482967253
0.005902324261671248
0.0061650632700326015
0.006581999263229455
0.00615952513119381
0.00614142843383845
0.005899176011651063
0.006028043732353968
0.006306377654592908
0.005894665783720248
0.006236069971425165
0.005396071105652168
0.005752908994842779
0.006351856203947129
0.00610654931628048
0.006334683931109765
0.005661045581734582
0.006075094789743437
0.005719442789903009
0.005667616805800852
0.005791975915547781
0.006067485629525164
0.006155937710806148
0.005890427045865647
0.005754872972487625
0.005893302188834772
0.005881355655296449
0.0058114839085464986
0.006120135785705024
0.006100853198999483
0.006510280284418356
0.005830279624126679
0.006010874693466289
0.006149688911523661
0.006469751133362428
0.006594871838260619
0.00596040907029992
0.006440148689811066
0.005963660806710083
0.005640613164217869
0.006026143948610405
0.0060093005684561974
0.005840327990896286
0.00592470739763909
0.006418189848042142
0.006404114890517391
0.006145504342326316
0.00616207623240431
0.005834242020980536
0.006011909395668608
0.005980882397280172
0.0064147175562633335
0.006021633720679591
0.005733300749403767
0.006094441570350263
0.006146379449111588
0.006458942788416404
0.005962897594583978
0.005885966135667557
0.0060683623532852785
0.005878741977159507
0.006172072047491506
0.005848425639214764
0.005666045914740446
0.005946713940165897
0.005984043906494072
0.006203477256295823
0.006125456926519826
0.0062139122417504975
0.006389508595059087
0.0059628992115588215
0.00644475755320733
0.005715694157123455
0.005709670764134145
0.0054881138412705005
0.006360925977541485
0.006169849838964162
0.00613969471341131
0.006236293760743498
0.006240580199355979
0.005858648477569979
0.006135780017315335
0.006062975401594347
0.006263675612742358
0.005886078030326723
0.006283996135599907
0.006779329052013793
0.00563697642609748
0.00592438173890562
0.005786765052417302
0.005847287450622464
0.0058871652842114545
0.006239168903712623
0.00581528347603362
0.006133332402494816
0.0062152132597095315
0.006177718847039777
0.0062610174677972235
0.005944266325345375
0.0056297538845642755
0.005860321238045521
0.006108837335683952
0.006278559866176251
0.005743187903781484
0.006109488653150889
0.0065363611184581834
0.0062368331835512695
0.006557981042299923
0.005994789674513656
0.005886352754352625
0.006159413236534643
0.00596947043562509
0.006140017138195092
0.005852823972486413
0.0062971418176821295
0.006286655897519885
0.005931717792072837
0.005572814055822245
0.005940402563956969
0.0065386968386195385
0.006723690241230797
0.006331047192989377
0.006148328550587873
0.0055769392820428365
0.006288019492405361
0.0058802158497293045
0.00598256841694943
0.005785514969165836
0.006037929269756839
0.006639424346122003
0.005948013341150086
0.005758786051608756
0.0059710461776100255
0.005553957380290466
0.006075257619110173
0.005951163208145113
0.006476047633402793
0.00635641574961067
0.005681578251691589
0.00611214841507087
0.005885640476934087
0.005584375587650346
0.005649311195295717
0.005919544235266492
0.00573281549525325
0.005857010158658602
0.00599853830729321
0.005364179025722491
0.006234819888173699
0.006116712811658941
0.006162788509822848
0.006183918328589537
0.005886841242452828
0.006142193262939399
0.006360927594516327
0.005705759301987856
0.005908298336927831
0.005991152936393269
0.006298395134883281
0.006227332647858621
0.006044566304699234
0.006595959092145351
0.005800887710699932
0.006153440778252903
0.006125295714127936
0.005671853926680609
0.005686914268674952
0.0058585842836686945
0.0062036894033952825
0.00606091117150921
0.0061276839859717
0.006290894635374487
0.0057480254074206115
0.005972895026646018
0.005960185280981587
0.005692388213612458
0.00550109669398599
0.005866570037328006
0.006342018367302138
0.006044941281165429
0.006312840217949695
0.005503432414147343
0.006219447146639602
0.0061473531913623074
0.005857222305758062
0.005891728063824681
0.0060341313192445595
0.005997289841016587
0.006160661702811267
0.006325448094198988
0.006067271865450859
0.006118285319694189
0.006526362069421302
0.005952202761271964
0.0059659488261135565
0.0064897985491689176
0.005462029773280986
0.006296918028363796
0.0059086239956613
0.0060919923385549
0.0058586961783278595
0.0062494936114829746
0.0060301556631969875
0.005616381179214033
0.005735639703514808
0.006305129188316284
0.00642340071117262
0.0060919923385549
0.005740964078279296
0.006470238004487789
0.006043689580939119
0.006407865140271789
0.005613881012711102
0.005923345419728459
0.005598998376252053
0.005711134611459914
0.0056310532855484655
0.006094115911616793
0.005783662886180157
0.006065311121755702
0.0062960068630395155
0.0058942382555716415
0.006114324539815175
0.005961759405991679
0.005940192033832354
0.006029946750047215
0.006014460496879109
0.0060460778527828855
0.005998051436167849
0.00538026242770028
0.006379022674896845
0.005998650201952377
0.005864022170067192
0.006306216442201015
0.00599957786042006
0.005942141135308639
0.006014998302712038
0.005639200251599669
0.0060607483421424736
0.006149364869765037
0.005669519823494099
0.00636870120107618
0.006225697562896931
0.005822131041100633
0.005678804978137601
0.005980556738546703
0.006080144440482027
0.006162300021722642
0.0058668447613539065
0.00661035485747904
0.0060944892711081436
0.005548848386575123
0.006252479032136424
0.006014624943220686
0.006362342124109371
0.005525927444774351
0.005842127522199554
0.006295677970356361
0.005802734942761081
0.006209451331552407
0.006157401558131916
0.006421236228647188
0.006140293479195837
0.005989629746090746
0.006071782093381676
0.006438834412658315
0.005852774654753687
0.006045153428264889
0.006169848221989318
0.006119861061679123
0.006146104725085686
0.0062996913019177855
0.00574459919942484
0.006210374139095561
0.005988054004105811
0.005579763490304394
0.0055020211185039854
0.0058287548168493115
0.005632413646484255
0.00627198702513514
0.00617364778947644
0.0064725753416239856
0.006036406079454316
0.006164250740173771
0.006103889554360501
0.006212875922573335
0.006115947982557992
0.005986317049728985
0.006220424122840011
0.006230209407802591
0.006474100148901353
0.006024183204915247
0.0057461256236770505
0.006095466247308553
0.006190867763071685
0.006193529141966509
0.005984305371326257
0.0061053008500038565
0.006159039877043292
0.005717057752008931
0.006081830460151284
0.006279696437793708
0.005782743312586691
0.006629262467718385
0.006439484113150409
0.005822729806885159
0.005949426253768287
0.006284430455042856
0.0062807343739457126
0.0058293535826338385
0.006181745437794918
0.0057549239071951926
0.005522991341853629
0.005678916872796766
0.006503380167668931
0.00596485995525398
0.0063525026704895375
0.005790725832296315
0.006572051148900141
0.005801598371143626
0.00610937514151688
0.006291544335866583
0.006162023680721898
0.005787414752909396
0.006151915970975535
0.00595784794384539
0.005726666948411058
0.0061255587959349635
0.0062322704039380426
0.005828217011016382
0.005993325827187888
0.005631151921013915
0.0059126473524667555
0.005328324548938956
0.005963660806710083
0.005983441906759859
0.005856575839215653
0.006642146684968424
0.005872382900192699
0.006148279232855148
0.006419061720877727
0.00580419879008685
0.0060422782852957635
0.005976592724718004
0.006378961714945248
0.006016685939356139
0.006384233538027325
0.005860048130994463
0.006004900618209704
0.00631267738858296
0.00552456546686372
0.005911285374556123
0.00598224275821596
0.005844137583627439
0.006345816317814417
0.005794425147343145
0.006142193262939399
0.005899225329383788
0.0061267595614537046
0.006056400943578393
0.00574709774895293
0.00614295485809066
0.0055344510042665915
0.005502832031387971
0.006087266729574939
0.005895151037870767
0.006186031876407401
0.005734554066604921
0.006028695049820903
0.005899988541509893
0.006251554607618427
0.006496970155994557
0.00594160332947571
0.005872932348244501
0.006290682488275028
0.006248677847674458
0.006170446987773845
0.005933180022423762
0.006228360558766596
0.006326425070399396
0.005782529548512388
0.0055538454856313
0.006004461447842226
0.006219124721855819
0.006305130805291126
0.006196679008961536
0.005758295946533709
0.0064345989087534
0.006563627841848194
0.005950399996019008
0.0059761584052750545
0.00638325817880176
0.006772920657314261
0.006089217448026067
0.006078356551397632
0.006166097972234921
0.0061111120958937054
0.006325934965324349
0.006286596554543131
0.005833702598172764
0.006355603219751838
0.006001097816772895
0.0059164453029790336
0.006500282852356317
0.005807134893007574
0.005805133239848876
0.006195540820369236
0.0063956948174151325
0.00615506422099572
0.005743951115907589
0.005894175678645201
0.006397979602868918
0.006285729856027046
0.006067048076132528
0.006335608355627761
0.0058147966049082594
0.006005173725260764
0.0063589652338463245
0.005954911840924667
0.0059578495608202334
0.005723304934316571
0.0063702753260862725
0.005784365138354664
0.005982129246581951
0.005932041833831463
0.005993702420628925
0.00602467169301545
0.006111985585704135
0.005885267117442737
0.005702173498575037
0.006203265109196363
0.0060848207317292635
0.005927580923633373
0.006049013955703609
0.006307741249478381
0.006088242088800503
0.005680328168440125
0.006243243195225645
0.0056902746657945934
0.006031307110983003
0.005963011106217988
0.005937091484570051
0.005669082270101463
0.00570624779008806
0.0060277180736204965
0.005981969651164903
0.005967360121756912
0.005857773370784707
0.006109862012642241
0.006087641706041133
0.005791816320130733
0.006005665447310652
0.006088293023508071
0.0062590025554448096
0.005771168521564873
0.006424437030349784
0.006206789952657584
0.005724604335300762
0.006264812184359815
0.006494956860616985
0.0056698422482778805
0.006017009981114765
0.0062901314232483825
0.006026196500292818
0.005568080038573097
0.006455843856128943
0.005670654778136711
0.005787575965301288
0.00592410701487972
0.00619864298660638
0.005691687578412794
0.0061770198288149565
0.006158325982649914
0.006068245607701582
0.005888252538096184
0.006005665447310652
0.006067597524184329
0.006310289116739197
0.006016521493014561
0.006084434113044195
0.006155662986780246
0.005860923237779736
0.006071833028089243
0.005456057314999246
0.005657461395296606
0.006507942947282158
0.006177783040941062
0.006578137118815892
0.005871570370333867
0.006121599633030795
0.005782416036878377
0.0063163750866549444
0.0057727426465749646
0.005801001222333941
0.005739115229243303
0.005947138234364815
0.006215700130834893
0.006190004298505287
0.006076672148703215
0.006456116963180002
0.0060862304103977746
0.006137844247400473
0.005952413291396579
0.00608590636863915
0.005861898597005298
0.0065802606918777835
0.006357389491861391
0.006060861853776484
0.005895476696604235
0.006207438036174837
0.006167073331460486
0.005798825097589636
0.005917970110256401
0.0058720079237265035
0.0059634979773433485
0.005968496693374368
0.0059629617884852625
0.005777043961356008
0.006002790304341529
0.005904061216048074
0.006355328495725937
0.005889877597813846
0.005900962283760615
0.00643938547768496
0.006156589028273086
0.005972845708913292
0.005970232030776351
0.006362064166133784
0.006278722695542986
0.006531849273552526
0.005873256390003127
0.00583299193772907
0.006174246555260967
0.0057479728557381995
0.006228196112425019
0.005916608132345769
0.006165938376817873
0.005683103058968957
0.006212713093206599
0.006062322467152566
0.006268998370532004
0.006180546289251022
0.0063186482298898585
0.006575215892063727
0.00604390172803858
0.005750361127581965
0.006421936863846851
0.00598501603176995
0.0063855987498876434
0.00652103607768197
0.005948886830960514
0.005774430283219068
0.005768619037329217
0.006486809894565781
0.006510439879835404
0.006086444174472079
0.005715370115364829
0.0058940654009608795
0.006182232308920279
0.005997288224041744
0.005658007609398724
0.00611469951628137
0.006137192929933534
0.006053252693558211
0.005995776675958095
0.006069660137294625
0.0056970612709100095
0.005873810688979458
0.006336858438879227
0.006239006074345888
0.0060246191413330374
0.00582414271950336
0.005985830178603624
0.006158327599624756
0.00607400915283355
0.006033095000067398
0.005969309223233198
0.0059323165578573644
0.006134857209772181
0.006128333686463795
0.005856847329291868
0.005930355814162205
0.0061141633274232835
0.005898736841283584
0.006048415189919082
0.006184357498957016
0.005994575910439354
0.006567001498161552
0.006054775883860733
0.005463605515265922
0.006660716994255427
0.006300943002144094
0.005649360513028442
0.005878741977159507
0.006053089864191475
0.006055914072453034
0.006338870117281954
0.005833215727047402
0.00597115807226919
0.006095089653867515
0.005607308171669991
0.006229444578701641
0.005998329394143438
0.005896351803389505
0.005799311968714997
0.005807134893007574
0.006049665273170548
0.006206137018215803
0.0057925762983071505
0.0061528387785186895
0.0058916771291171125
0.0062724722792856565
0.0057264038666040296
0.006184245604297849
0.005516579713204408
0.006089929725444605
0.005874667685646484
0.005954424969799306
0.005955788564684783
0.006138117354451532
0.005842563458617346
0.005852123337286749
0.006372877362004339
0.0058940654009608795
0.006233958040582145
0.006019835806351165
0.006097803584444748
0.005954262140432573
0.006578627223890939
0.006157840728499395
0.00581702204738529
0.006650994286219292
0.005813821245682695
0.006476159528061962
0.006240530881623254
0.006359838723656754
0.006115186387406731
0.00690357303315187
0.006309525904613089
0.00579007613180422
0.005977944677384606
0.006369400219300999
0.006018207512683818
0.006166099589209764
0.005875980345824391
0.005719446023852695
0.0058465258554712025
0.006187719513051502
0.005736939104498999
0.006141055074347098
0.00558323901603289
0.005926931223141278
0.00607775616863826
0.006016909728674472
0.00677530084428381
0.006033695382826769
0.006187017260876995
0.0058363655940424294
0.006376413847684435
0.00597833453001936
0.005883141927405999
0.005969095459158896
0.005698913353895689
0.006465127393797602
0.0063659263105473474
0.006345880511715701
0.006211790285663446
0.005654408546792187
0.005400308226531926
0.006150450506674924
0.005794150423317244
0.005722706168532045
0.006166749289701859
0.005965835314479545
0.005920519594492057
0.005720206002029113
0.006386570875163521
0.006551082542525343
0.005878631699475185
0.006024571440575157
0.00588434269292474
0.005721892021698372
0.005745087687525045
0.006364075844536511
0.006305777271833535
0.006167348055486388
0.006059013004740491
0.005775793878104542
0.005587589648546658
0.005941827118794043
0.00601869923473371
0.005710695441092435
0.0059387298034814275
0.005801325264092568
0.005870919052866932
0.006012886371869017
0.005903460833288703
0.005961323469573886
0.005935954912952594
0.005553195785139205
0.0064941443307581555
0.005560043350206217
0.005814633775541525
0.005852937484120423
0.006037228634557175
0.0066759894833492315
0.005949426253768287
0.006292256613285118
0.006313550878393387
0.006500555959407376
0.006319038082524611
0.00595382620401478
0.006070796708912082
0.005895637908996125
0.006384559196760794
0.005268937105376405
0.006029505962704892
0.0059546371168987654
0.006188806766936233
0.005450621045575589
0.0056002961602614
0.006083404585161375
0.005778067021339454
0.005494847894703504
0.005911885757315494
0.005974470768630953
0.0060867172815231374
0.006117036853417565
0.007015658333652163
0.006163760635098723
0.006357989874620762
0.005889278832029318
0.005948886830960514
0.006192665677400112
0.006115462728407474
0.005768232418644149
0.005675005410650478
0.005834903363691505
0.005950674720044909
0.00583185374913677
0.005987729962347184
0.00599793792453384
0.006384286089709736
0.006266175779245291
0.0059864798790957175
0.005681852975717491
0.005636213213971377
0.0062095006492851315
0.0058325034496288656
0.005671904861388177
0.006133332402494816
0.005680490997806859
0.006054063606442198
0.006123945378436177
0.0061770198288149565
0.005845601430953208
0.005806973680615684
0.006369237389934266
0.005796762484479341
0.005823867995477458
0.0059233438027536155
0.005985180478111528
0.006390372059625488
0.006358264598646662
0.006229071219210291
0.006278559866176251
0.006073846323466815
0.005691138130360993
0.006274159915929759
0.005707058702972048
0.00640346680700014
0.0061134971337877845
0.005680163722098546
0.006293070760118794
0.006333108189124831
0.00563528878945338
0.005794638911417447
0.0060626497428608785
0.006102149366033988
0.0059424158593345405
0.006174134660601801
0.005903024896870911
0.0060035370233242295
0.006114860728673261
0.005692500108271625
0.00613876867191847
0.005919271128215435
0.006046352576808787
0.006541198622097312
0.006254765434565051
0.005766005359192275
0.0059399782697580495
0.00599610071771672
0.0063747739117982136
0.0062322687869631995
0.006074933577351546
0.0062017912366265655
0.006022008697145785
0.0059895804283580205
0.00611985944470428
0.005955023735583834
0.006321697844444589
0.006327834749067909
0.005733628025112081
0.005880317719144442
0.00584305194671755
0.006315287832770215
0.0061154101767250625
0.005987892791713918
0.006066947823692235
0.006282795370081166
0.0061663117363092235
0.006227434517273756
0.006772966741097299
0.006226186050997135
0.00607819533900574
0.005896837057540024
0.005998979094635532
0.006057925750855761
0.005926557863649926
0.005641924207420932
0.005849350063732762
0.006188045171784972
0.005959484645781923
0.006150452123649768
0.005666967105308756
0.005993003402404104
0.005889014133247447
0.005418189542838139
0.006251342460518967
0.005886405306035035
0.0061579493892088746
0.006057762921489026
0.005974307939264218
0.006333759506591769
0.005659408879798049
0.005851085401134744
0.006237320054676631
0.005868581715730734
0.006372387256929292
0.006101014411391376
0.005997350800968186
0.005757047480257085
0.006067158353816852
0.006154301008869614
0.006040105394501145
0.005996314481791022
0.006273071045070184
0.006294207331736248
0.006713153386360986
0.0061528913302011
0.005655721206970094
0.006509467754559526
0.005444584393392565
0.005990291088801713
0.006497621473461495
0.00620722750605022
0.00568423801361157
0.005912372628440854
0.005935140766118921
0.005912920459517813
0.005729441838939891
0.005467142000946015
0.0059958753114235435
0.0058915142997503795
0.005863370852600256
0.005810233825295032
0.006256341176549987
0.006376571826126638
0.006139969437437211
0.006166588077309967
0.005666258061839905
0.00636016761633991
0.005621218682853161
0.006012011265083744
0.006471489704714098
0.005879179530552142
0.006497621473461495
0.00628747004435356
0.005423841193310942
0.005613506036244908
0.00613969471341131
0.006274699338737533
0.006232757275063402
0.005809796271902396
0.006484584452088752
0.006290133040223226
0.005785238628165092
0.005911560098582024
0.006635073713608236
0.006236456590110232
0.006169946857454768
0.006186694836093213
0.006736727262603539
0.005892438724268374
0.006104213596119125
0.0062469918280051995
0.00603374308358465
0.006001640473530356
0.006029780686730792
0.005997238906309019
0.005957359455745187
0.005724992570960673
0.005857610541417972
0.005783067354345316
0.006120185103437749
0.006290894635374487
0.006247480316105404
0.005740689354253396
0.006042054495977431
0.006402218340723518
0.005886892177160396
0.006098614497328737
0.005875644661846893
0.005929819625304119
0.006128281134781383
0.006011961947351019
0.005866083166202646
0.005496535531347605
0.006532174932285995
0.005894876313844865
0.00618614538804141
0.0062451530042132355
0.006419546975028244
0.006242968471199745
0.005376788518946627
0.0061572403457400265
0.006238407308561362
0.005671967438314617
0.005773782199701814
0.006074173599175128
0.006199078923024173
0.005857172988025337
0.00586956871717517
0.005619417534575051
0.005588887432556005
0.006144093046682959
0.006068847607435795
0.006904334628303132
0.005717057752008931
0.006755907979893944
0.006242157558315757
0.006297905029808234
0.0054867486294101825
0.005925143334056882
0.005955949777076673
0.006102527576449868
0.005959213155705708
0.00606373699674561
0.005954150245773404
0.006481487136776137
0.0065317983388449566
0.006236069971425165
0.00625036548431856
0.006202228790019199
0.005682229569158528
0.0058801548897777075
0.0062133150929408135
0.006211025456562499
0.00552266568312016
0.005797137460945535
0.00661720242254605
0.0060614638535106975
0.0058133836922900604
0.005905146852957961
0.006210652097071147
0.005899611948068856
0.006026308394951983
0.005627304652768913
0.005796537078186165
0.006276011998915438
0.006132307725536526
0.006036792698139382
0.005801111500018266
0.005864183382459084
0.0061733221307429705
0.0057606200244761895
0.006709348644554365
0.00606215963778583
0.006185655282966362
0.006050586463738857
0.006336744927245218
0.0062235230551274685
0.005770467886365209
0.0058147966049082594
0.00611812087335261
0.006516203424967372
0.005932367492564934
0.006181747054769763
0.005694074233281717
0.0058439763712355465
0.006218086785703814
0.005889453303614927
0.005877980382008246
0.006310616392447508
0.006411939431784813
0.006090255384178074
0.005837401913219591
0.005923618526779516
0.006067372117891155
0.005829143052509223
0.006331696893481472
0.00565838420283976
0.0056202926413603214
0.005831204048644675
0.00586022260258007
0.005971598859611513
0.006390857313776004
0.006021197784261797
0.006061621831952902
0.005725916995478668
0.005848425639214764
0.005788503623768973
0.006347842872385705
0.005991317382734847
0.006136057975290923
0.005724605952275607
0.005726241037237295
0.005858812923911556
0.00606889692516852
0.006173922513502341
0.005851412676843056
0.005592035682576189
0.006333873018225779
0.006485508876606747
0.005850712041643393
0.006130406324818122
0.006257964619292803
0.005956923519327395
0.006578735884600419
0.006240907475064292
0.006502993548983866
0.0062960052460646725
0.006064334145555293
0.0065267386628623395
0.006425575218942082
0.00601103590585818
0.005522553788460992
0.005731840136027686
0.005747538536295253
0.0060518413979148535
0.00610861354636562
0.006052165439673478
0.0057633488312219825
0.005918572109990616
0.006359679128239706
0.006010111481340185
0.005778614852416411
0.005640126293092509
0.0056132313122190065
0.005711083676752346
0.005646212263008259
0.00577540564244463
0.00592063472310091
0.005846800579497104
0.006084707220095252
0.0060016881742882364
0.005905424810933549
0.00597784280796947
0.006126382968012666
0.006251179631152232
0.005848910893365281
0.006274650021004807
0.006274809616421855
0.006090143489518907
0.006098241137837385
0.006077759402587948
0.005978818167195034
0.0060625478734457425
0.005879880165751806
0.006166586460335124
0.006278447971517085
0.006059986746991213
0.005663756278362131
0.005887004071819563
0.005446933372747634
0.005639312146258834
0.006285344854316822
0.006033480001777621
0.005832179407870239
0.005813433010022784
0.005216078036046772
0.006783839279944609
0.006269050922214418
0.005686201991256416
0.005953012057181107
0.006176745104789055
0.005829578988927015
0.006004300235450335
0.006601443062326888
0.005909658697863619
0.006055748009136612
0.005829355199608682
0.005952250462029844
0.006391079486119493
0.006051191697422758
0.006409927753382084
0.006347017083333158
0.005926993800067719
0.005727818396197074
0.005567867891473637
0.006295131756254246
0.006412492113786302
0.0066151414264105975
0.006083406202136218
0.005991478595126738
0.00618554500528204
0.006392605910371703
0.0063390838813562585
0.006116436470658197
0.0061262201386459315
0.0058573851351247964
0.005930903645239164
0.005689026199517972
0.006357340174128666
0.006224286267253574
0.006345442958323065
0.006196305649470183
0.005543912247470546
0.006223958991545261
0.005920256512685029
0.005882168185155277
0.005969095459158896
0.005587265606788031
0.006093941440031187
0.005837128806168534
0.006504141762820194
0.006444806870940055
0.005639201868574512
0.006231456257104369
0.005927643500559813
0.00571983102556292
0.006095199931551838
0.006432259954642361
0.005994789674513656
0.006131432618751254
0.0053900970303955836
0.005863372469575098
0.0057333533010861795
0.005712060652952754
0.006032767724359086
0.005860436366654374
0.005755197014246251
0.005839739250355788
0.0059323165578573644
0.005959150578779269
0.006116549982292205
0.006070647138739064
0.005801647688876352
0.005795025530102515
0.0062431922605180774
0.005687827050974075
0.006712554620576459
0.00602799441462124
0.006283996135599907
0.006364403120244823
0.0061528897132262575
0.005760570706743464
0.006104264530826695
0.005880480548511176
0.006007124443711891
0.00591058473935646
0.006015710580130573
0.005986205155069818
0.005886240859693458
0.005934106063916602
0.006206788335682741
0.005793387211191138
0.006053413905950102
0.005758021222507808
0.006105837038861943
0.0057289549678145296
0.0063740732765985506
0.005992889890770096
0.006040755094993241
0.006216951831061201
0.0060505371460061325
0.005872656007243756
0.005758833752366638
0.006331583381847463
0.005628765266144994
0.006137470887909124
0.00601570896315573
0.006182995521046384
0.005863147063281922
0.006152791077760807
0.005519352986758397
0.005857497029783963
0.005793387211191138
0.006157140093299731
0.006480773242382757
0.006312027688090864
0.006524837262143936
0.0058954783135790785
0.00608650675139852
0.005696735612176539
0.006285456748975989
0.006389233871033188
0.006350879227746721
0.0057792052099317525
0.006268835541165269
0.005739876824394565
0.005902436156330413
0.006000339455571322
0.005788503623768973
0.006101063729124099
0.006193154165500313
0.005616330244506465
0.0066841348324255916
0.006029894198364802
0.006085366945831377
0.005883304756772734
0.006405968590477916
0.005964809020546412
0.006233683316556243
0.0054231272989175615
0.005889065067955015
0.006125022607076877
0.005567593167447736
0.006321699461419434
0.005879342359918877
0.006302681573495764
0.00593426565933365
0.0063944447341636665
0.006210375756070403
0.005815171581374454
0.0055063685170680665
0.006136707675783018
0.0063588024044795915
0.005689126451958265
0.005840003949137659
0.005752973188744062
0.006422537246606222
0.00574862417320514
0.006114811410940536
0.006154577349870358
0.006134529934063869
0.006099652433480741
0.006079608251623941
0.006269162816873583
0.006182232308920279
0.005955885583175389
0.0059667613559723845
0.006263073613008146
0.0055948105731050204
0.0062444932784771106
0.006053741181658414
0.005712494972395702
0.005998979094635532
0.005897814033740432
0.006350441674354085
0.006220810741525078
0.006682401111998451
0.006051076568813904
0.005934816724360295
0.00556471802447861
0.00661502791477659
0.005968769800425426
0.006159576065901378
0.006157628581399935
0.006055099925619359
0.005625728910783978
0.0062814350091453764
0.006246942510272475
0.00586624599556938
0.006037929269756839
0.006318223935690938
0.00568777773324135
0.005927531605900648
0.005849999764224856
0.005939376270023836
0.005903299620896813
0.006227760176007226
0.006523863519893214
0.006085307602854624
0.005587586414596971
0.0060111494174921905
0.0057204807260550165
0.006252914968554215
0.006335769568019653
0.006209291736135358
0.006155225433387611
0.006193106464742432
0.0058967251628808575
0.006786549976572158
0.0058375021656598865
0.005657894097764712
0.006240256157597354
0.005989251535674865
0.006100578474973582
0.006606555289991918
0.006244068984278192
0.0063271850485758134
0.006148818655662921
0.006438396859265679
0.006375160530483282
0.006009461780848088
0.0060963922888013925
0.005585688247828251
0.0067227658167128
0.005992128295618834
0.005828866711508478
0.0057747050072449665
0.0058451638775605715
0.006064663038238449
0.005955673436075929
0.0064954946664499144
0.006292258230259963
0.006212874305598491
0.005843588135575636
0.006060699024409748
0.006115837704873669
0.005658757562331111
0.005960836598448527
0.0061218711231070064
0.0066765866321589155
0.0058338144928319294
0.006022882186956213
0.005915034007335677
0.006200815877401
0.006120622656830384
0.005501583565111349
0.006036307443988866
0.005991753319152637
0.006569065728246694
0.006312952112608862
0.006099489604114008
0.006095415312600985
0.005770082884654986
0.0063092628228060615
0.006209888884945042
0.005997350800968186
0.00579660127208745
0.006037116739898009
0.006355167283334047
0.00606151155426858
0.006371737556437197
0.006252316202769687
0.006175986743587479
0.006146315255210303
0.006381896200891127
0.005984965097062382
0.0059317161750979935
0.006098726391987903
0.005962198576359158
0.005705971449087317
0.006431661188857834
0.0064268878791199895
0.006437260287648222
0.005930518643528939
0.007006261284349495
0.005518206389896911
0.006513754193172009
0.006239443627738523
0.005950125271993107
0.005784592161622684
0.006062712319787321
0.006086069198005885
0.005791651873789156
0.0059749083220235885
0.005849187234366025
0.00577725287450578
0.005756172373471815
0.006193479824233782
0.006071184944571992
0.006139369054677841
0.0061123128614124465
0.006598457641673439
0.005580913321115566
0.006333271018491566
0.00630827905531131
0.0061300213231078975
0.00608042078148277
0.006131705725802311
0.005868420503338842
0.006253841010047055
0.006518481419126814
0.005724880676301506
0.006150179016598709
0.006175223531461377
0.006298717559667063
0.00634012020053342
0.005968822352107838
0.005680116021340665
0.00559911027091122
0.0065077308001827
0.005881293078370007
0.006632575164080148
0.005549559047018818
0.00594648853387272
0.005954474287532031
0.005685974967988396
0.005922370060502893
0.00610458857258532
0.006195544054318923
0.006090742255303434
0.005616818732606669
0.005944863474155061
0.005995064398539558
0.0059151968367024115
0.006237593161727687
0.005973880411115613
0.00593894356755573
0.0055077188527598245
0.00622928336630975
0.0059437778372451715
0.0061675108848531215
0.006095740971334454
0.006319638465283982
0.005376026923795365
0.006256828047675347
0.005875319003113421
0.005839788568088514
0.005991315765760004
0.00604510249355732
0.0061090494827834105
0.006378035673452408
0.006028318456379867
0.0065253257502441405
0.005637025743830206
0.00648517319262925
0.005600945860753496
0.006504194314502606
0.0060353304677884575
0.005883141927405999
0.006093402017223413
0.006121435186689215
0.006477574057655004
0.0057377516343578286
0.005934430105675228
0.006094541822790558
0.006418786996851825
0.006224935967745669
0.006331862956797894
0.005223900960339348
0.006509028584192047
0.0060207092961615935
0.006318439316740085
0.005766819506025948
0.005725916995478668
0.005852823972486413
0.005999788390544677
0.006394605946555556
0.0063029037458392535
0.005834252046224565
0.005790242195120642
0.005726778843070225
0.0059933290611375745
0.006269710647950542
0.005613994524345111
0.006318710806816298
0.005731290687975883
0.006015271409763095
0.005824631207603563
0.006380160863489144
0.006341529879201934
0.005940141099124784
0.006023971057815786
0.0065774874183237965
0.006108562611658052
0.006064174550138246
0.006353915583107738
0.005954099311065836
0.005733790854478815
0.006278183272735214
0.005791489044422421
0.005813498820898913
0.006126656075063725
0.006276495636091112
0.0056837527594610525
0.006182618927605346
0.006309639416247098
0.005786651540783292
0.005818819961713715
0.006495170624691288
0.006315238515037489
0.006171361387047812
0.005790515302171699
0.006381358395058198
0.00638548362127879
0.006289593617415453
0.006099704985163155
0.006137681418033739
0.006141217903713835
0.00615615147488045
0.006145665554718208
0.006156589028273086
0.006216410791278585
0.006432909655134455
0.0058345151280315925
0.005888852920855557
0.005990552553633899
0.005869070203830937
0.006096227842459815
0.0058383263377375875
0.006292470377359421
0.00591313584056696
0.0057391136122684604
0.00614029024524615
0.006230372237169325
0.005823106400326197
0.006080095122749299
0.006797683980251653
0.006333157506857554
0.006187068195584565
0.006002726110440244
0.006178697440215028
0.0056754922817758395
0.0062323197216707675
0.006512453175212975
0.005876955705049956
0.006261563681899339
0.00620304131987803
0.006362554271208831
0.005983216500466682
0.005663644383702964
0.005952850844789215
0.006180659800885029
0.005932041833831463
0.005669679418911146
0.005816645453944253
0.006106337169181021
0.006127633051264132
0.006112960944929699
0.005829518028975416
0.006190441851897923
0.006298717559667063
0.0056921134895865574
0.005976319617666944
0.006370161814452262
0.006122359611207212
0.005637303701805794
0.006020110530377066
0.0061299078114738885
0.005990666065267908
0.005741776608138127
0.006206303081532224
0.00588374231016537
0.006261938658365534
0.005918295768989872
0.0061236080774838345
0.006575589251555079
0.005853261525879048
0.006178432741433157
0.006010062163607459
0.005890966468673419
0.00600913612211462
0.006009458546898402
0.006162625680456111
0.005975668300200006
0.00633322170075884
0.006047277001326783
0.0059131342235921175
0.006061888147709618
0.0062914917841841705
0.00634734435904147
0.006201626790284986
0.00613018253549979
0.006123772523825411
0.006591884800632328
0.006449970033312653
0.0065171262325105245
0.006219774422347916
0.006167073331460486
0.0060594473241834396
0.006474799167126174
0.005964534296520511
0.005870206775448393
0.006322947927696056
0.0056469096642582355
0.006211027073537341
0.0066000827013911
0.005453719977863049
0.006078407486105199
0.005906887041284475
0.00641101662424166
0.006101116280806512
0.006524888196851504
0.0058241936542109286
0.006002127344655715
0.006636323796859702
0.00581273237482312
0.006389398317374765
0.006147029149603684
0.006048854360286562
0.005724119081150246
0.006147627915388209
0.006568902898879959
0.006167287095534789
0.005874343643887857
0.006173547537036146
0.006005601253409369
0.006060587129750583
0.0059774068715516765
0.006236181866084331
0.005938566974114693
0.005657232755053745
0.006239879564156316
0.006175495021537589
0.006151101824141863
0.005602034731613069
0.005884992393416836
0.006011359947616806
0.005869119521563663
0.00592769281829254
0.005832130090137514
0.006140941562713088
0.006088842471559873
0.006160938043812011
0.0057892636019453905
0.006436335863130226
0.006201414643185528
0.006047653594767819
0.005697222483301899
0.0058776563402496195
0.006156153091855293
0.005795888994668912
0.005856684499925133
0.006219447146639602
0.005912484523100021
0.006183046455753952
0.005783503290763107
0.00550674349353426
0.0057550374188292015
0.006258512450369761
0.005907647019460893
0.006369949667352801
0.0059705099887519385
0.006389118742424335
0.005880427996828764
0.006370051536767939
0.006286821960836307
0.006004362812376775
0.00622428465027873
0.006271223813009035
0.006484150132645803
0.005887053389552288
0.006487999017865651
0.005626490505935238
0.006120621039855542
0.006211573287639457
0.005848912510340125
0.006037605227998212
0.005417316053027712
0.0066195906943898155
0.005836803147435066
0.0059017238789118775
0.005778017703606728
0.006485446299680306
0.00629436854412814
0.0058821140164980225
0.006199241752390908
0.0060962787771673835
0.006200815877401
0.006031417388667325
0.006154901391628984
0.0054511079167009506
0.0056469722411846765
0.0061077993995319445
0.00563528878945338
0.00583647910567644
0.0060505880807137005
0.006353640859081837
0.005985070200427205
0.0062578034069009116
0.006225097180137561
0.005804473514112752
0.005946064239673801
0.006076132725895442
0.006317787999273145
0.006210000779604209
0.005832618578237719
0.005991478595126738
0.006124094948609195
0.005971758455028561
0.006316861957780306
0.00631376464246769
0.0058413117583910375
0.0059736073040645545
0.0055998092891360405
0.005758621605267179
0.006018858830150757
0.006143604558582755
0.005661856494618569
0.005611170316083555
0.005926881905408552
0.005743025074414749
0.005623552786039671
0.006029780686730792
0.005919383022874602
0.006164735994324288
0.0063526671168311144
0.006016472175281836
0.005989902853141803
0.00557052927036846
0.006069495690953048
0.006028693432846061
0.005402645563668123
0.006400966640497209
0.006157187794057612
0.006190441851897923
0.005612030546700265
0.005875268068405854
0.005845989666613118
0.005720643555421749
0.006106876591988792
0.005880806207244646
0.005875542792431755
0.006075418831502063
0.006017284705140664
0.005911398886190134
0.0057708428628314035
0.006512504109920543
0.005997077693917129
0.005866083166202646
0.0056214424721714945
0.006293829121320367
0.005952363973663853
0.0061732711960354025
0.005608232596187987
0.006024132270207679
0.0062272716879070225
0.005958772368363388
0.006550857136232166
0.0057829538427113065
0.005813768694000284
0.005884178246583163
0.0056385489341327305
0.006284323411308219
0.0057314551343174615
0.006019247065810668
0.005977520383185686
0.005452632723978318
0.006075474617134162
0.006165112587765327
0.005815771964133824
0.005908897102712359
0.005701135562423031
0.006118448149060924
0.005806273045416019
0.0057835658676895505
0.006606767437091376
0.006307629354819216
0.005935027254484911
0.006090791573036159
0.006323112374037635
0.006408679287105463
0.00612828436873107
0.005915795602486939
0.006008211697596624
0.006201901514310887
0.0061784852931155675
0.006073897258174385
0.006103726724993766
0.005764919722282389
0.005903138408504921
0.005824407418285231
0.0060748200657175355
0.006174295872993693
0.005763733832932208
0.006348642143050818
0.005765033233916398
0.005992503272085028
0.005906508830868594
0.006105624891762484
0.006221136400258547
0.006353153987956476
0.006323110757062792
0.006132031384535781
0.0056685428472936904
0.0058726083064858745
0.006043904961988267
0.005977130530550932
0.005798389161171844
0.0058637458290664475
0.005400908609291297
0.006010545800783133
0.005962522618117784
0.005935405464900794
0.005900860414345477
0.005954374035091738
0.006148553956881049
0.0066328005703733236
0.005890152321839747
0.006131917872901771
0.006051027251081181
0.005910308398355716
0.006080470099215496
0.0057740553067528715
0.006129582152740417
0.005844237836067731
0.0062080384189342076
0.005632140539433197
0.0054726752888602775
0.006302466192446619
0.006441285261428521
0.005936068424586605
0.006343268450553604
0.005896185740073084
0.005901399837153251
0.0060402666068930366
0.006007450102445362
0.006185546622256883
0.0058153969876676296
0.006318325805106074
0.006174195620553397
0.005892976530101303
0.006047814807159712
0.006222274588850846
0.006111712478653077
0.005883579480798635
0.006042605561004076
0.005911398886190134
0.0063552824119429
0.005667018040016324
0.0058241936542109286
0.006142517304698024
0.00612333658740762
0.00592970611367011
0.006258953237712085
0.006025821523826623
0.00603934218237504
0.0060555900306944075
0.005599646459769306
0.006044778451798695
0.006091605719869833
0.006026196500292818
0.006360054104705901
0.005642624842620597
0.005989139641015698
0.005379612727208184
0.005978005637336203
0.005987078644880246
0.005833103832388236
0.005877167852149416
0.005976920000426315
0.005840163544554708
0.005781554189286824
0.006176147955979372
0.0061802222474923955
0.005907536741776569
0.005981643992431434
0.0060093005684561974
0.006261612999632064
0.006479149799639941
0.00599413997402156
0.006631711699513749
0.006092477592705417
0.0057347152789968105
0.0060715073693557746
0.006239933732813572
0.006121060210223021
0.0060435299855220725
0.006460355701034603
0.006435682928688445
0.005615344860036871
0.006234607741074238
0.00583495268142423
0.005939428821706248
0.005811158249813029
0.006387932853074152
0.005745087687525045
0.006218198680362981
0.0059526863984476356
0.0060390165236415706
0.006323434798821416
0.005821532275316105
0.006088242088800503
0.005793987593950509
0.006303278722305447
0.006284807048483893
0.006062760020545202
0.0060919923385549
0.005595897826989752
0.005922434254404179
0.0064899088268532395
0.005978658571777986
0.006441821450286607
0.006195979990736715
0.005700647074322827
0.005677179918419942
0.005980392292205126
0.006242318770707651
0.005758945647025803
0.006176373362272548
0.006106552550230166
0.006025170206359684
0.006025872458534191
0.0058231722112023244
0.00579534957186114
0.005869295610124113
0.0066371989036449735
0.00606841005404316
0.006439757220201467
0.006339360222357002
0.005834242020980536
0.0059602971756407535
0.005640175610825234
0.005775244430052739
0.006111988819653822
0.0061406668386871895
0.0061318685551690465
0.005859620602845857
0.006391732420561276
0.0056939623386225505
0.0058383772724451555
0.006189292021086749
0.005916285707561986
0.005922695719236362
0.006096777290511616
0.006207115611391053
0.005758072157215376
0.005919384639849444
0.005620615066144103
0.005514844375802425
0.006040376884577359
0.006043367156155338
0.006148715169272941
0.005586176735928457
0.005968934246767003
0.005829679241367309
0.006089817830785439
0.0059653484433541855
0.006288231639504821
0.0057721454977652815
0.006589063826320457
0.005975993958933476
0.00612154708134838
0.0063226732036701545
0.0065699917697395315
0.005833427874146863
0.006044340898406058
0.005956813241643071
0.006479523159131291
0.005890477980573215
0.006015659645423005
0.006043480667789347
0.006258239343318705
0.006201802878845437
0.006152953907127543
0.0056831539936765246
0.005498158974090422
0.005298931018537365
0.006360003169998333
0.005716569263908728
0.006153164437252159
0.00639782000745187
0.005649849001128647
0.006046564723908247
0.005536625512036054
0.005909059932079092
0.006175983509637793
0.006270088858366423
0.006070696456471789
0.0063391941590405804
0.006277260465192062
0.005747811643346307
0.006168925414446165
0.006336583714853326
0.006321046526977653
0.006014511431586677
0.006747710079135174
0.0058102847600026
0.006478713863222147
0.006212553497789552
0.006342506855402341
0.0058698317989822
0.005672455926414822
0.006042441114662498
0.005690700576968357
0.00595257450378847
0.005568242867939832
0.006577975906424001
0.006242054071925778
0.006568139686753852
0.005673105626906918
0.0063634261440444154
0.005645287838490264
0.005657507479079645
0.00613187017214389
0.005826966927764916
0.005604046410015799
0.006391406761827806
0.005811809567279967
0.006287093450912521
0.005845063625120278
0.006053851459342738
0.006225809457556096
0.0060599358122836455
0.005873254773028285
0.005705971449087317
0.006142354475331289
0.006638172645895694
0.006079657569356664
0.005814794987933416
0.00654195860027373
0.005707983127490044
0.006637039308227926
0.005764432851157027
0.0061190978495530195
0.005557982354070765
0.006367549753290165
0.0061618015083784086
0.005936940297422189
0.00614969214547335
0.0062844846237001106
0.006262802122931932
0.005917208515105138
0.0062646493549930815
0.005914221477476847
0.006216024172593517
0.005691090429603111
0.006187717896076659
0.006345230811223608
0.005655444865969349
0.006116924958758399
0.005428288844315316
0.0061928794414744135
0.006415801576198376
0.0061966429504225285
0.005757422456723281
0.005684190312853686
0.005851249847476321
0.0069932242629767525
0.006301541767928622
0.006366738840406176
0.005754598248461723
0.006415801576198376
0.005794148806342399
0.006502942614276298
0.006144042111975391
0.006008812080355993
0.005982130863556795
0.006357665832862135
0.006034892914395822
0.006139744031144035
0.0060079369735707225
0.005518153838214499
0.006180383459884285
0.006567539303994483
0.005991641424493472
0.006020271742768958
0.005906673277210171
0.005767421505760163
0.00651229034584624
0.006151427482875333
0.006069999055221811
0.006277635441658254
0.006139041778969527
0.0060689478598760895
0.006144367770708861
0.006104539254852595
0.006347831230166831
0.006006961614345158
0.005880429613803609
0.006139365820728155
0.005929327903254228
0.005756774373206029
0.006197065627646601
0.0058585859006435375
0.0065832986642136455
0.005619705517794669
0.005898899670650319
0.006060700641384593
0.0055700407822682554
0.0061738599365759
0.005839630589646309
0.00591536128304399
0.006048252360552347
0.00591487441191863
0.005905635341058166
0.006833000651202257
0.0063371824806378535
0.0057683443133033155
0.0056481104297769775
0.005778616469391255
0.0060104964830504076
0.006632525846347423
0.005844302029969016
0.005627791523894272
0.005905960999791635
0.005905587640300284
0.006493930566683851
0.007201637120733018
0.006023370675056416
0.005988489940523602
0.006460238955450906
0.006196577139546398
0.006097966413811483
0.005453780937814646
0.0057874163698842405
0.006847347098803219
0.005746836284120744
0.006266450503271191
0.0058121813097964745
0.006293718843636045
0.006156261752564772
0.005808547805625775
0.005586986031837601
0.006394719458189568
0.0062254837988226265
0.0057709563744654125
0.00631968939999155
0.0054830032305803154
0.00567935280921456
0.0061553882627543455
0.005579325936911758
0.005881242143662438
0.005633229410292771
0.005928993836251574
0.005970671201143831
0.005932418427272501
0.0061014419395399805
0.005890703386866392
0.005924544568272357
0.005533475645041027
0.00584467700643521
0.005924380121930778
0.005997077693917129
0.005964210254761886
0.006102040705324508
0.0064777845877796204
0.006349515632861246
0.00607938122835592
0.005619205387475591
0.005783940844155745
0.005875754939531215
0.006042166390636597
0.006047604277035096
0.00597539519314895
0.0062266219874149275
0.005848425639214764
0.006135406657823984
0.006424599859716517
0.006168160585345217
0.006301977704346413
0.005614157353711846
0.005899550988117259
0.005902975579138187
0.006332784147366204
0.005946440833114838
0.006203202532269921
0.006152577313686504
0.006087643323015975
0.005750196681240386
0.005497884250064521
0.0059998377082774
0.006643335808268291
0.006414926469413105
0.006193641036625676
0.006216246344937006
0.005805123214604847
0.006313990048760865
0.005527713716883904
0.00598816751573982
0.006638287774504546
0.006024831288432498
0.006189780509186955
0.005846749644789536
0.006475723591644169
0.006149475147449359
0.005680277233732555
0.0060748200657175355
0.005864446464266111
0.006141592880180027
0.006360927594516327
0.006326046859983515
0.006128068987681924
0.006230857491319842
0.005937853079721313
0.005921182554177871
0.005855273204281777
0.005884990776441994
0.005812620480163955
0.00625867689671134
0.006109212312150145
0.005984254436618689
0.0060385312694910525
0.006045104110532163
0.005943126519778233
0.006381409329765766
0.005773667071092961
0.005948013341150086
0.0060663490579077085
0.005948176170516821
0.005918782640115231
0.006384233538027325
0.006127195497871496
0.006195379607977345
0.005629964414688891
0.0063466914245996885
0.006218310575022147
0.005790998939347373
0.006164573164957553
0.006019460829884972
0.005918896151749241
0.006196794137570388
0.006123333353457933
0.005985292372770695
0.006166912119068594
0.00581620951752646
0.005545050436062846
0.0064660518183156
0.005980780527865036
0.006219124721855819
0.0062909439531072114
0.006199452282515525
0.006394882287556302
0.0064204762504707705
0.006110189288350555
0.005827618245231857
0.006381460264473336
0.00602304663329779
0.006371250685311837
0.006052601376091271
0.005991641424493472
0.005914596453943041
0.006304642317190923
0.006043854027280697
0.0060282065617207016
0.006474799167126174
0.005674679751917009
0.0055013714180118896
0.0062354812308846675
0.006138118971426375
0.005577214006068738
0.0058632096402083615
0.005983492841467427
0.005818333090588353
0.0054448097996857405
0.006042715838688398
0.005983930394860062
0.006019949317985176
0.006234658675781808
0.006188759066178352
0.006218848380855076
0.0057994254803490075
0.005986803920854345
0.005766120487801129
0.006133118638420513
0.00588362879853136
0.006301217726169995
0.005633277111050653
0.006071459668597894
0.005910311632305402
0.0059684983103492125
0.00643785905343275
0.005811921461939132
0.006240417369989244
0.006102040705324508
0.005622855384789695
0.006504029868161027
0.006401941999722775
0.005894715101452973
0.006024021992523354
0.005447471178580563
0.00602499735174892
0.00629795434754096
0.006182557967653749
0.005840765544288922
0.005970394860143085
0.006250740460784752
0.005870483116449138
0.0057665612751434505
0.006075746107210377
0.006347720952482509
0.006050425251346966
0.006285458365950831
0.006156149857905607
0.005657134119588294
0.006162561486554826
0.006092803251438886
0.005598072334759213
0.005829628306659739
0.006226184434022292
0.005881569419370751
0.005821806999342006
0.006099589856554301
0.006000551602670779
0.006059337046499117
0.005704884195202587
0.006051190080447915
0.005950674720044909
0.005775843195837267
0.00581447094617479
0.005715370115364829
0.0057467753241691455
0.005387272822134027
0.005481151147594636
0.005559442967446847
0.006165064887007446
0.005686851691748511
0.006406180737577375
0.005931117409313467
0.005560857497039891
0.005860870686097323
0.0063055651247340755
0.006270297771516196
0.006122033952473741
0.0061617505736708406
0.006066947823692235
0.00618614538804141
0.005762421172754301
0.005822343188200092
0.005938941950580888
0.0060961769077522475
0.006334032613642826
0.005899662882776426
0.005917807280889666
0.0058521742719943185
0.006253516968288428
0.005629365648904365
0.005837128806168534
0.006196790903620701
0.005986652733706483
0.006217437085211718
0.006455404685761465
0.006299916708210961
0.006390207613283908
0.006024020375548512
0.0061530032248602665
0.005933568258083673
0.006133442680179138
0.006173434025402137
0.006296105498504966
0.006149854974840083
0.006673275552771997
0.006233471169456783
0.005857547964491532
0.005518593008581979
0.005908298336927831
0.006229447812651327
0.006097366031052115
0.00581886927944644
0.005864183382459084
0.006377061931201686
0.006190981274705696
0.0059119976519746605
0.005765631999700925
0.006092642039046995
0.006343105621186869
0.005672080949948628
0.005874940792697542
0.005986529196828443
0.006233084550771717
0.006149254592080712
0.005758346881241277
0.005973283262305928
0.006416678299958491
0.005652347550656734
0.0056310681617170255
0.005812085908280711
0.005949263424401551
0.005972355603838245
0.005877981998983089
0.005954097694090993
0.0063009413851692515
0.006000225943937311
0.005834904980666348
0.006020059595669498
0.00579290195704062
0.006103238236893561
0.006210214543678512
0.005793665169166727
0.005805674279631492
0.006078083444346573
0.0057142319267725296
0.005995878545373231
0.005775678749495687
0.005889877597813846
0.0056589713264054145
0.006122035569448585
0.006116546748342519
0.006307302079110903
0.005606497258786003
0.0058346895996172
0.006184405199714896
0.005898463734232527
0.005968820735132994
0.006531423362378762
0.00594231722386909
0.005995715716006496
0.0058643445948509745
0.006638226814552949
0.006057649409855015
0.0062082012483009414
0.0064637160981542464
0.0057193918551954395
0.0062563395595751446
0.006187178473268887
0.006029619474338901
0.006658442234045672
0.00614496815346823
0.006175983509637793
0.0059399156928316085
0.005828266328749108
0.006157788176816982
0.006264976630701393
0.006140454691587728
0.00636342776101926
0.006200378324008365
0.005721020148862787
0.006192881058449257
0.0061218711231070064
0.005900639858976833
0.005972895026646018
0.00637472459406549
0.005844512560093631
0.006136329465367137
0.006381460264473336
0.00612747183887224
0.005889504238322495
0.006008863015063561
0.005941277670742241
0.006007887655837997
0.006330175320153794
0.0061326810850278754
0.0062272733048818665
0.0056577345023476645
0.0061287186881740195
0.005782253207511643
0.006129532835007693
0.006531038360668538
0.006466928542075714
0.006609430432961042
0.006356692090611415
0.0060734071530993364
0.006664904797402461
0.005877927830325834
0.006144530600075596
0.005617468433098764
0.005866846378328749
0.006203312809954243
0.0063981933669432205
0.005761771472262205
0.00623722141921118
0.00566326940723677
0.005837941336027365
0.006278397036809517
0.0060156612623978485
0.005746286836068942
0.006031683704424041
0.005564343048012415
0.006115788387140944
0.006373036957421388
0.005916233155879575
0.005720368831395848
0.006185772028550059
0.006392109014002313
0.006752646218239753
0.006099376092479997
0.006011960330376176
0.005774706624219811
0.005765084168623966
0.00612360646050899
0.0056507224909390745
0.006561129292320106
0.006228798112159232
0.006281546903804543
0.005536023512301841
0.006453993390118107
0.006639422729147158
0.005803336942495296
0.005772367670108771
0.006146267554452421
0.005924442698857219
0.005823382741326941
0.006558527256402038
0.00570395977068459
0.005944264708370532
0.006289481722756287
0.0062241218209119955
0.006000176626204588
0.006330446810230006
0.006305890783467546
0.006531638743427909
0.0064128654732776525
0.005953661757673201
0.0060397288010601066
0.005788339177427393
0.0060962787771673835
0.0058031741131285616
0.006437747158773583
0.005528315716618116
0.006154686010579837
0.005897101756321894
0.005783828949496578
0.006170937092848893
0.005596174167990495
0.005705645790353847
0.0060327184066263605
0.0059966401405244915
0.006031193599348993
0.005794150423317244
0.006408903076423797
0.005883304756772734
0.0063753217428751735
0.006383958814001424
0.006514251089541399
0.005835553064183599
0.005689238346617432
0.005876567469390045
0.006437584329406849
0.00640731730919483
0.005918134556597978
0.005898414416499802
0.00625036548431856
0.006074221299933009
0.006086617029082843
0.00585543603364851
0.006053089864191475
0.005721132043521952
0.005935030488434599
0.005568353145624154
0.006003814981299817
0.005778991445857451
0.006215973237885949
0.006793124434588111
0.006337343693029744
0.0057201566842963875
0.006324525286655834
0.005992026426203697
0.005603396709523702
0.005991478595126738
0.005944541049371276
0.005782743312586691
0.00603499478381096
0.006244167619743643
0.006532336144677887
0.005909222761445829
0.005753948547969627
0.005653222657442006
0.005767470823492888
0.006148654209321344
0.005801973347609821
0.0060401037775263
0.006038641547175376
0.006217550596845728
0.006618725612848575
0.00577540564244463
0.006330884363622644
0.006363477078751985
0.005823593271451558
0.005926393417308349
0.0057607977300114825
0.006185058134156679
0.0058637458290664475
0.00622803651700797
0.006296653329581925
0.006021470891312854
0.006182719180045639
0.005410955359086061
0.005916558814613044
0.0058953138672375
0.005833702598172764
0.005601871902246336
0.0059628482768512535
0.005582964292006989
0.006211086416514096
0.006065261804022977
0.006348379061243789
0.006000549985695937
0.005990939172318967
0.005699885479171566
0.005579816041986806
0.005848377938456882
0.0061490901457391355
0.006146917254944517
0.006001314814796887
0.006551243754917233
0.005474527371845957
0.006127843581388747
0.006558143871666658
0.005686363203648306
0.006300505448751458
0.00617446031933527
0.006059175834107225
0.00630464070021608
0.0064070509934381166
0.0057835049077379535
0.006389120359399177
0.006019671360009587
0.006229495513409211
0.005925467375815509
0.006078244656738465
0.006418027018675406
0.006047002277300881
0.0055889993272151715
0.0062952913516712925
0.006093678358224158
0.00592470739763909
0.006439596007809576
0.005627028311768168
0.0059392659923395135
0.005670005077644615
0.005680002509706654
0.005637626126589576
0.006211574904614301
0.006291868377625208
0.005950691213188312
0.005711132994485071
0.005875919385872792
0.006742923510203613
0.005756721821523616
0.006155288010314052
0.005998275225486181
0.005825119695703769
0.006268399604747478
0.0062948060975207745
0.005895700485922569
0.005576177686891575
0.005781489995385538
0.0059946252281720775
0.006331433811674445
0.006170660751848148
0.006242269452974925
0.006014623326245841
0.006017771576266027
0.006368314582391112
0.006102800683500926
0.00575644548052287
0.005941925754259492
0.006376139123658533
0.006169687009597427
0.005936280571686065
0.006236992778968317
0.0063956932004402885
0.006254002222438947
0.006322086080104502
0.006003377427907181
0.006057050644070489
0.006253189692580117
0.006300956261337812
0.005878692659426784
0.006120673591537953
0.0057448755404255845
0.006109051099758255
0.006195659182927777
0.006404177467443834
0.0058159957534521575
0.006375209848216007
0.005606332812444426
0.005902049537645346
0.0063429427918201345
0.005925843969256547
0.005706897490580156
0.005907813082777314
0.005691787830853089
0.006051074951839062
0.0060207602308691615
0.005949214106668828
0.005871570370333867
0.006454315814901891
0.006157562770523808
0.006036190698405169
0.006137516971692162
0.006042714221713555
0.005894338508011936
0.006331698510456316
0.00575471014312089
0.005590688580834116
0.00564577309264078
0.006177233592889259
0.005847723387040258
0.006013212030602485
0.006031356428715728
0.005784592161622684
0.0059355173595599595
0.005843588135575636
0.006032118023866989
0.00589124119269932
0.006185005582474269
0.005576504962599888
0.006640236875980833
0.006198527857997528
0.006486048299414521
0.006656479873375671
0.00568755070997333
0.006546682592278851
0.005618118133590861
0.005874618367913758
0.0062761748282821744
0.005883140310431157
0.006321699461419434
0.005941164159108231
0.006054175501101362
0.005734554066604921
0.006172295836809838
0.006163438210314941
0.006141916921938654
0.006415202810413849
0.006359616551313264
0.0059017748136194455
0.00566070828078224
0.005988817216231916
0.0060053858723602225
0.005510054572921178
0.005637626126589576
0.006232433233304777
0.005617091839657727
0.005864022170067192
0.005950187848919548
0.006081021164242141
0.005632140539433197
0.006039454077034205
0.005842288734591444
0.005962410723458617
0.006174297489968535
0.006210214543678512
0.005953123951840272
0.005292409112203822
0.005971921284395295
0.006010223375999352
0.006240257774572197
0.0058477759387226685
0.006094378993423822
0.005866083166202646
0.0060556377314522885
0.005764807827623222
0.00608030726984876
0.006485610746021885
0.00569956143741294
0.006206299847582536
0.005639588487259579
0.006016960663382039
0.006183107415705551
0.006509031818141734
0.005860920003830048
0.005924217292564043
0.006196628074253968
0.0062284708364509205
0.005999962862130283
0.006353104670223752
0.006026683371418177
0.00568044006309929
0.006174360066894977
0.006316761705340013
0.005856523287533243
0.006553095837902912
0.006288231639504821
0.006014623326245841
0.0058915652344579475
0.006027931837694801
0.006205867145114431
0.006005063447576439
0.00559378589614673
0.00649093350381153
0.006321748779152159
0.0060598848775760775
0.005625128528024607
0.00605841262198112
0.006280133991186344
0.00604542815229079
0.006137467653959436
0.006423887582297982
0.006121435186689215
0.006042490432395223
0.006010386205366086
0.006315287832770215
0.0060473279360343515
0.0059940906562888354
0.005550695618636273
0.006161260468595792
0.005971432796295091
0.005982241141241117
0.00645975370130039
0.005899176011651063
0.006538371179886069
0.0057479728557381995
0.006079007868864568
0.005985455202137428
0.006078080210396885
0.006664255096910366
0.0063715763440453065
0.006408792798739472
0.005893739742227408
0.005979030314294493
0.006021470891312854
0.006358915916113601
0.005724605952275607
0.006492458311088897
0.00614925297510587
0.006258464749611881
0.006150938994775128
0.006332673869681882
0.006370762197211634
0.0061866306421919275
0.006043141749862162
0.005769643714287506
0.006324852562364149
0.006299479154818325
0.0065316864441857915
0.005733838555236697
0.006375486189216751
0.005805999938364961
0.006419548592003088
0.006291218677133112
0.005988976811648963
0.005803384643253177
0.005859021837061329
0.006073620917173639
0.006260737892846793
0.00620956160923673
0.005757534351382447
0.006452144541082115
0.005922531272894785
0.0065789496486747204
0.006078456803837924
0.006066559588032324
0.006093077975464788
0.005459095287335106
0.006096553501193284
0.006308991332729847
0.0057366134457655284
0.006081779525443716
0.0064161272349318454
0.005860760408413001
0.005924595502979925
0.006409927753382084
0.00598642894438815
0.005755797397005621
0.0063906435497017
0.0057708428628314035
0.006341419601517612
0.005904222428439964
0.0057060865776961695
0.006465078076064879
0.006338870117281954
0.005693261703422886
0.006229334301017318
0.006382820625409125
0.006413464239062179
0.006450680693756346
0.006043740515646689
0.005691299342752884
0.005997451053408479
0.006065909887540228
0.005382762594203212
0.0061816351601105945
0.005740801248912563
0.0064708351532974705
0.006135781634290178
0.005803776112862775
0.005626916417109003
0.0059628482768512535
0.005669404694885246
0.005819634108547387
0.005926668141334249
0.006372497534613617
0.0062120024327629066
0.006195706883685658
0.005788339177427393
0.005544672225646964
0.006010599969440388
0.006128333686463795
0.005735802532881543
0.006006637572586532
0.005854462291397791
0.00631072667013183
0.006110187671375711
0.005703861135219139
0.005846313708371742
0.005945031154446325
0.005719393472170283
0.00560915540373114
0.005634364364935383
0.005909222761445829
0.006153327266618893
0.006215374472101421
0.005899225329383788
0.006036304210039178
0.006131598682067675
0.0060925301443878295
0.00570678559592099
0.005492508940592463
0.005735475257173229
0.005962086681699993
0.005823818677744735
0.0060390674583491386
0.005703423581826503
0.006047114171960048
0.00558753871383909
0.005980229462838391
0.005846798962522261
0.005947463893098285
0.005969694224943423
0.0057245056998353125
0.006313064007268027
0.005571503012619181
0.005965672485112811
0.0057707935450986795
0.005759596964492743
0.0057230927872171135
0.005942429118528257
0.006282096351856345
0.00623090842602741
0.006280411949161931
0.006332784147366204
0.006228472453425763
0.006019133554176659
0.006358476745746123
0.0058191933212050646
0.005780404358475651
0.005816533559285087
0.006403790848758767
0.005597471951999843
0.006309529138562776
0.006166961436801319
0.005364452132773548
0.005975558022515684
0.0056577345023476645
0.006219448763614447
0.005853863525613263
0.006293394801877418
0.006190219679554434
0.00580338626022802
0.006290133040223226
0.006082592055302545
0.0059939294438969455
0.0064733385537500895
0.006119323255846195
0.005640126293092509
0.005725043505668241
0.006051836546990324
0.006017608746899293
0.005466541618186645
0.006310014392713295
0.005604758687434335
0.006143769004924333
0.006371898768829089
0.005923781356146251
0.005496147295687695
0.006158975683142007
0.005640937205976495
0.0062139138587253406
0.0060607483421424736
0.006237157225309896
0.00611904691484545
0.006151376548167763
0.006207712760200738
0.0059170473027132485
0.005940190416857509
0.006455730344494934
0.006363212379970113
0.006446443572876588
0.006552607349802708
0.0061833227967546985
0.005691685961437952
0.006740474278408251
0.00583859103651946
0.006124208460243205
0.006074933577351546
0.0061599001076600044
0.006310725053156987
0.0058522861666534835
0.0059138974357182215
0.005567866274498795
0.0061707100695808734
0.006157564387498651
0.006005175342235606
0.006056613090677853
0.006083404585161375
0.005858209307202501
0.006007886038863154
0.005949217340618514
0.0060721603037975575
0.005433774431471696
0.005944490114663708
0.006325772135957614
0.006166476182650802
0.0060748200657175355
0.006056677284579138
0.005715919563416631
0.006318717274715672
0.00630903903348773
0.005882768567914648
0.005787301241275388
0.006179783077124915
0.006181796372502488
0.006137141995225966
0.005740589101813102
0.006017074175016049
0.005717656517793457
0.006139742414169192
0.006198965411390164
0.005444972629052475
0.006151315588216166
0.006074395771518616
0.006418849573778267
0.0058910767463577415
0.005975832746541584
0.005826256267321224
0.006267700586522657
0.006074871000425104
0.006203477256295823
0.005932418427272501
0.005913946753450946
0.005855873587041148
0.0063359323973863875
0.006268448922480203
0.005439209083920507
0.0064813720081672846
0.00644524442433269
0.005742426308630222
0.006671314809076838
0.0055300510540201
0.006009573675507255
0.006069822966661359
0.006217448727430592
0.0062419405602917675
0.006062973784619505
0.005890204873522159
0.005794752423051457
0.006278183272735214
0.0063727738756143605
0.005845548879270795
0.006398681855043424
0.005712707119495163
0.005972082496787187
0.00653559790633208
0.006317074104879765
0.0058287548168493115
0.005909224378420671
0.006201353683233929
0.005726018864893806
0.005706571831846687
0.005894825379137296
0.006019569490594449
0.005706249407062904
0.00601473522090501
0.006004140640033287
0.006421987798554419
0.005949750295526912
0.006320447761193125
0.005317075416650607
0.005827730139891024
0.006100415645606848
0.0063893950834250784
0.006068459371775885
0.006067048076132528
0.005998164947801859
0.005870320287082403
0.006726080130049407
0.005871034181475783
0.005901238624761359
0.006101601534957028
0.006187341302635622
0.005947365257632835
0.006484260410330126
0.0058235439537188335
0.006148815421713234
0.006075469766209631
0.0062583512379778715
0.005874731879547767
0.006387544617414243
0.006014947368004469
0.005639637804992303
0.006218849997829919
0.006212824987865767
0.005477465091741523
0.005677829618912037
0.00611758791844421
0.006360978529223897
0.006160612385078541
0.0057937754468510485
0.005922319125795325
0.00603070511124879
0.006402543999456988
0.005835339300109297
0.0056107836973984864
0.0057817021424849974
0.006297793135149068
0.006041516690144501
0.0062482402942818215
0.005850662723910667
0.0060308695575903674
0.005740526524886661
0.00635614102558477
0.0060741687482505965
0.005778456873974207
0.005726454801311599
0.006105463679370591
0.006201092218401745
0.0063658144158881816
0.006611766153122396
0.006087756834649985
0.005888140643437019
0.0061401338837787905
0.006524949156803101
0.006459592488908497
0.00611904691484545
0.005793500722825148
0.006235257441566334
0.006810943173967884
0.006295618627379605
0.006185818112333099
0.006002400451706774
0.00626894905279928
0.006132144896169791
0.0055938368308543

